Modeling Information Narrative Detection and Evolution on Telegram during the Russia-Ukraine War

Following the Russian Federation's full-scale invasion of Ukraine in February 2022, a multitude of information narratives emerged within both pro-Russian and pro-Ukrainian communities online. As the conflict progresses, so too do the information narratives, constantly adapting and influencing local and global community perceptions and attitudes. This dynamic nature of the evolving information environment (IE) underscores a critical need to fully discern how narratives evolve and affect online communities. Existing research, however, often fails to capture information narrative evolution, overlooking both the fluid nature of narratives and the internal mechanisms that drive their evolution. Recognizing this, we introduce a novel approach designed to both model narrative evolution and uncover the underlying mechanisms driving them. In this work we perform a comparative discourse analysis across communities on Telegram covering the initial three months following the invasion. First, we uncover substantial disparities in narratives and perceptions between pro-Russian and pro-Ukrainian communities. Then, we probe deeper into prevalent narratives of each group, identifying key themes and examining the underlying mechanisms fueling their evolution. Finally, we explore influences and factors that may shape the development and spread of narratives.

==> LaTeX/bioweapon_plottable.csv <==
date,Military-Biological Activities,Documentary Evidence and Formal Reports,Involvement of United States,Involvement of Global Entities and High-Profile Individuals,Specific Pathogens and Diseases,Human Rights Violations and Unethical Practices,Safety Violations and Risks,Strategic Location of Laboratories,Information Warfare and Propaganda Accusations,Global Health Threats and Pandemic Potential,Call for International Legal and Political Action
2022-02-25,0.2720331317399921,0.0,0.28167649619342827,0.21219920947041257,0.0,0.018182572475372777,0.021055567600213647,0.19485302252058065,0.0,0.0,0.0
2022-03-01,0.2974562905448116,0.0,0.2537256718978293,0.10309478916350594,0.04176979619912965,0.030009421895355905,0.12376398230938529,0.15018004798998233,0.0,0.0,0.0
2022-03-05,0.26942977536711904,0.015195375607587503,0.21204431379892047,0.06273525587813865,0.06747125245814527,0.09422426161350109,0.15673130552960898,0.07305286478069738,0.029658945502838988,0.015116438121603001,0.00434021134183961
2022-03-09,0.22448894580537265,0.019583563449721328,0.25912583981905774,0.08372169160902972,0.0337767008232299,0.12202494672645652,0.1527644331625294,0.04358616549835877,0.026056683885543205,0.019029673240838516,0.015841355979862293
2022-03-13,0.22305379741620843,0.01227792735158493,0.242690690726235,0.08528920783374873,0.03930828269225039,0.11881928836658752,0.155578987894676,0.07267501912128892,0.02536570505926258,0.02080582564087577,0.0041352678972817495
2022-03-17,0.24989034036618296,0.037921844751899185,0.2617099870785398,0.07892160773900728,0.05069419646478553,0.09518774369734408,0.127488109397694,0.04143584730003748,0.026109140448174573,0.027898487067354826,0.00274269568898027
2022-03-21,0.284154170689135,0.011283797176726564,0.26596627025233643,0.0892950378330784,0.04898698320222298,0.08586587798158873,0.10881998418699408,0.06702973029258362,0.019057167461497354,0.019540980923836777,0.0
2022-03-25,0.303249461306924,0.01013254429184358,0.27086647264651204,0.08668480766353061,0.007259603626189299,0.10663722909938037,0.1258179425023759,0.051459356828011706,0.022503879633704857,0.0036747168685473796,0.01171398553298026
2022-03-29,0.2971944484214378,0.027619338277866504,0.24853551856380623,0.09316079019063246,0.02295543255581429,0.1123332697148369,0.13667949778940575,0.038744602458901226,0.009961972651493622,0.005595061643905462,0.007220067731899783
2022-04-02,0.25570060924570753,0.0,0.2220046087275442,0.13673406598546542,0.020962338282563,0.07728552282741205,0.15295619209096567,0.04078287180901391,0.03575825376929527,0.05781553726203292,0.0
2022-04-06,0.26270736436163816,0.016429631831670167,0.3104562678862274,0.10673241750585927,0.017996201900483202,0.057951552247474065,0.10947495564500904,0.07109285384775124,0.01416965183667351,0.03298910293721398,0.0
2022-04-10,0.21815431004110467,0.0,0.2253726222141234,0.11821381160646494,0.04985155775140373,0.10711395623161205,0.12057032081359263,0.11988920960664605,0.016215623953149617,0.02461858778190293,0.0
2022-04-14,0.3380628911060406,0.013466663794517346,0.28665367152773347,0.06510551787882884,0.037665863832098835,0.08254654333581574,0.10650217625464391,0.04209489122042653,0.0,0.027901781049894738,0.0
2022-04-18,0.24352180264732978,0.055800171229425925,0.3283739766564614,0.04451431357533295,0.048417240291820124,0.0641399423757395,0.14338539440269268,0.05710987987080908,0.0,0.014737278950388556,0.0
2022-04-22,0.3904601378976561,0.0,0.2840407032421742,0.0,0.16638114921681743,0.0,0.0,0.0847249160771542,0.0,0.07439309356619808,0.0
2022-04-26,0.22843168919038068,0.0,0.24740757719589435,0.12489858515971951,0.04217956079453054,0.12017459752379794,0.18022491830656856,0.038641795781854484,0.0,0.018041276047253932,0.0
2022-04-30,0.21902685834805705,0.00660092226007158,0.28355924039040115,0.15787239363380667,0.0378183547423187,0.06432258926871011,0.09179207051158063,0.09516632252493683,0.029755347905740265,0.0,0.014085900414377
2022-05-04,0.22763620378280897,0.0,0.2177060202663602,0.07156708192125164,0.0,0.10084401666830244,0.18937670065383597,0.10225905429336433,0.046749566024109054,0.0438613563899674,0.0
2022-05-08,0.28022494257973074,0.012507911387692559,0.25041642097241523,0.11984864263167141,0.0356586356542805,0.08975577425219541,0.10957490834529841,0.04576487653430062,0.03862354909220599,0.017624338550209118,0.0
2022-05-12,0.258221928340032,0.017745287841194633,0.20996532905328733,0.11639196786282255,0.04008879314835742,0.11298108056828013,0.11428208250563623,0.020235293474031333,0.027390545772670836,0.02548850791554968,0.05720918351813787
2022-05-16,0.23032740074080485,0.010352861140354178,0.2956097913961338,0.09802537837567227,0.056660256362764456,0.0941458507827168,0.10832564379473716,0.06698818209350095,0.027936229827358407,0.005090413119128938,0.006537992366828211
2022-05-20,0.2296682379760676,0.0,0.27515772622477624,0.14151014415815977,0.06707971650689458,0.10239770046667988,0.09576348884668655,0.028491783325454614,0.0,0.059931202495280764,0.0
2022-05-24,0.2692946065095446,0.03767046301141457,0.26094797389817675,0.033910098764689645,0.1199056940387981,0.06739311800557421,0.16065078024906196,0.00873558831053987,0.00905450239138371,0.023685282232551196,0.00875189258826539
2022-05-28,0.192533949525272,0.0,0.3037326787205871,0.2308558842804184,0.0,0.0,0.09062811333165546,0.18224937414206702,0.0,0.0,0.0


==> LaTeX/macro_dfs_plots.csv <==
date,Bucha Ukraine,Bioweapons,Denazification,EU Accession,Chemical Weapons,Humanitarian Corridors
2022-02-24,0.041284403669724766,0.019193857965451058,0.23725728155339804,0.00995732574679943,0.02127659574468085,0.02962962962962963
2022-02-27,0.36926605504587157,0.009596928982725529,1.0,1.0,0.1276595744680851,0.007407407407407408
2022-03-02,0.3073394495412844,0.0326295585412668,0.9277912621359224,0.1379800853485064,0.02127659574468085,0.022222222222222223
2022-03-05,0.055045871559633024,0.28598848368522073,0.4453883495145631,0.07112375533428164,0.007092198581560284,0.4740740740740741
2022-03-08,0.05045871559633028,1.0,0.6116504854368933,0.1635846372688478,0.15602836879432624,0.7111111111111111
2022-03-11,0.016055045871559634,0.4184261036468331,0.38470873786407767,0.3755334281650072,0.014184397163120569,0.7407407407407408
2022-03-14,0.04357798165137615,0.16506717850287908,0.6741504854368932,0.15220483641536273,0.19858156028368795,0.7925925925925926
2022-03-17,0.05275229357798165,0.31861804222648754,0.4915048543689321,0.1251778093883357,0.0,0.8074074074074075
2022-03-20,0.08486238532110091,0.11324376199616125,0.570995145631068,0.27311522048364156,0.028368794326241138,0.8370370370370371
2022-03-23,0.08486238532110091,0.31094049904030713,0.558252427184466,0.17211948790896162,0.23404255319148937,0.7481481481481482
2022-03-26,0.0871559633027523,0.08829174664107488,0.43325242718446605,0.031294452347083924,0.014184397163120569,0.25925925925925924
2022-03-29,0.20642201834862386,0.27831094049904026,0.5703883495145631,0.23897581792318634,0.014184397163120569,1.0
2022-04-01,0.5045871559633027,0.08637236084452977,0.40169902912621364,0.11379800853485064,0.0,0.15555555555555556
2022-04-04,1.0,0.0710172744721689,0.6941747572815534,0.07396870554765292,0.03546099290780142,0.48888888888888893
2022-04-07,0.3532110091743119,0.015355086372360846,0.44902912621359226,0.17923186344238975,0.0,0.21481481481481482
2022-04-10,0.1330275229357798,0.024952015355086378,0.5412621359223302,0.08534850640113797,1.0,0.06666666666666667
2022-04-13,0.08944954128440367,0.11900191938579656,0.5588592233009709,0.07396870554765292,0.09929078014184398,0.2074074074074074
2022-04-16,0.05045871559633028,0.02687140115163148,0.3422330097087379,0.1763869132290185,0.007092198581560284,0.08888888888888889
2022-04-19,0.11009174311926605,0.04030710172744722,0.5570388349514563,0.18634423897581792,0.06382978723404255,0.31111111111111117
2022-04-22,0.08486238532110091,0.015355086372360846,0.2627427184466019,0.08108108108108109,0.007092198581560284,0.16296296296296298
2022-04-25,0.055045871559633024,0.01727447216890595,0.5279126213592233,0.18349928876244667,0.09929078014184398,0.24444444444444446
2022-04-28,0.05045871559633028,0.01727447216890595,0.39199029126213597,0.034139402560455195,0.028368794326241138,0.022222222222222223
2022-05-01,0.05045871559633028,0.07293666026871402,0.36771844660194175,0.08250355618776671,0.02127659574468085,0.1925925925925926
2022-05-04,0.0665137614678899,0.03071017274472169,0.46177184466019416,0.1379800853485064,0.007092198581560284,0.14814814814814814
2022-05-07,0.03669724770642202,0.0038387715930902114,0.3525485436893204,0.26173541963015645,0.007092198581560284,0.007407407407407408
2022-05-10,0.020642201834862383,0.11324376199616124,0.4235436893203884,0.20199146514935987,0.007092198581560284,0.10370370370370371
2022-05-13,0.04357798165137615,0.04222648752399232,0.2900485436893204,0.05689900426742532,0.007092198581560284,0.014814814814814815
2022-05-16,0.08256880733944953,0.08637236084452977,0.46055825242718446,0.14224751066856328,0.014184397163120569,0.08148148148148149
2022-05-19,0.048165137614678895,0.06142034548944338,0.2827669902912621,0.10241820768136559,0.007092198581560284,0.10370370370370371
2022-05-22,0.052752293577981654,0.019193857965451058,0.379247572815534,0.1806543385490754,0.028368794326241138,0.05925925925925926
2022-05-25,0.06880733944954129,0.06142034548944338,0.43203883495145634,0.1465149359886202,0.007092198581560284,0.02962962962962963
2022-05-28,0.0022935779816513763,0.007677543186180423,0.024271844660194174,0.00995732574679943,0.0,0.0


==> LaTeX/narratives_plot.csv <==
date,Bucha Massacre (Ukrainian Perspective),Bio-weapon Labs in Ukraine,Denazification of Ukraine,Ukraine should be an EU Member State,Use of Chemical Weaopns by Russia,Humanitarian Corridors / Russian Interference,Bucha Massacre (Russian Perspective),NATO is a Threat to Russia
2022-02-24,0.041284403669724766,0.019193857965451058,0.23725728155339804,0.00995732574679943,0.02127659574468085,0.02962962962962963,0.06761565836298933,0.3132530120481928
2022-02-27,0.36926605504587157,0.009596928982725529,1.0,1.0,0.1276595744680851,0.007407407407407408,0.15302491103202848,0.6947791164658634
2022-03-02,0.3073394495412844,0.0326295585412668,0.9277912621359224,0.1379800853485064,0.02127659574468085,0.022222222222222223,0.14946619217081852,0.967871485943775
2022-03-05,0.055045871559633024,0.28598848368522073,0.4453883495145631,0.07112375533428164,0.007092198581560284,0.4740740740740741,0.07829181494661921,0.3895582329317269
2022-03-08,0.05045871559633028,1.0,0.6116504854368933,0.1635846372688478,0.15602836879432624,0.7111111111111111,0.07473309608540926,0.5903614457831325
2022-03-11,0.016055045871559634,0.4184261036468331,0.38470873786407767,0.3755334281650072,0.014184397163120569,0.7407407407407408,0.08185053380782918,0.3253012048192771
2022-03-14,0.04357798165137615,0.16506717850287908,0.6741504854368932,0.15220483641536273,0.19858156028368795,0.7925925925925926,0.060498220640569395,0.5943775100401607
2022-03-17,0.05275229357798165,0.31861804222648754,0.4915048543689321,0.1251778093883357,0.0,0.8074074074074075,0.042704626334519574,0.43373493975903615
2022-03-20,0.08486238532110091,0.11324376199616125,0.570995145631068,0.27311522048364156,0.028368794326241138,0.8370370370370371,0.053380782918149475,0.4377510040160642
2022-03-23,0.08486238532110091,0.31094049904030713,0.558252427184466,0.17211948790896162,0.23404255319148937,0.7481481481481482,0.07473309608540926,1.0
2022-03-26,0.0871559633027523,0.08829174664107488,0.43325242718446605,0.031294452347083924,0.014184397163120569,0.25925925925925924,0.049822064056939494,0.21686746987951808
2022-03-29,0.20642201834862386,0.27831094049904026,0.5703883495145631,0.23897581792318634,0.014184397163120569,1.0,0.03558718861209965,0.44979919678714864
2022-04-01,0.5045871559633027,0.08637236084452977,0.40169902912621364,0.11379800853485064,0.0,0.15555555555555556,0.7366548042704626,0.3293172690763052
2022-04-04,1.0,0.0710172744721689,0.6941747572815534,0.07396870554765292,0.03546099290780142,0.48888888888888893,1.0,0.5301204819277109
2022-04-07,0.3532110091743119,0.015355086372360846,0.44902912621359226,0.17923186344238975,0.0,0.21481481481481482,0.2704626334519573,0.47791164658634544
2022-04-10,0.1330275229357798,0.024952015355086378,0.5412621359223302,0.08534850640113797,1.0,0.06666666666666667,0.1601423487544484,0.321285140562249
2022-04-13,0.08944954128440367,0.11900191938579656,0.5588592233009709,0.07396870554765292,0.09929078014184398,0.2074074074074074,0.08540925266903915,0.4939759036144578
2022-04-16,0.05045871559633028,0.02687140115163148,0.3422330097087379,0.1763869132290185,0.007092198581560284,0.08888888888888889,0.03202846975088968,0.2369477911646586
2022-04-19,0.11009174311926605,0.04030710172744722,0.5570388349514563,0.18634423897581792,0.06382978723404255,0.31111111111111117,0.028469750889679714,0.4899598393574297
2022-04-22,0.08486238532110091,0.015355086372360846,0.2627427184466019,0.08108108108108109,0.007092198581560284,0.16296296296296298,0.07473309608540925,0.2570281124497992
2022-04-25,0.055045871559633024,0.01727447216890595,0.5279126213592233,0.18349928876244667,0.09929078014184398,0.24444444444444446,0.11743772241992884,0.6626506024096386
2022-04-28,0.05045871559633028,0.01727447216890595,0.39199029126213597,0.034139402560455195,0.028368794326241138,0.022222222222222223,0.042704626334519574,0.40160642570281124
2022-05-01,0.05045871559633028,0.07293666026871402,0.36771844660194175,0.08250355618776671,0.02127659574468085,0.1925925925925926,0.03914590747330961,0.42971887550200805
2022-05-04,0.0665137614678899,0.03071017274472169,0.46177184466019416,0.1379800853485064,0.007092198581560284,0.14814814814814814,0.09252669039145908,0.5502008032128514
2022-05-07,0.03669724770642202,0.0038387715930902114,0.3525485436893204,0.26173541963015645,0.007092198581560284,0.007407407407407408,0.014234875444839857,0.3253012048192771
2022-05-10,0.020642201834862383,0.11324376199616124,0.4235436893203884,0.20199146514935987,0.007092198581560284,0.10370370370370371,0.03558718861209965,0.5180722891566265
2022-05-13,0.04357798165137615,0.04222648752399232,0.2900485436893204,0.05689900426742532,0.007092198581560284,0.014814814814814815,0.014234875444839857,0.37349397590361444
2022-05-16,0.08256880733944953,0.08637236084452977,0.46055825242718446,0.14224751066856328,0.014184397163120569,0.08148148148148149,0.04982206405693951,0.4497991967871486
2022-05-19,0.048165137614678895,0.06142034548944338,0.2827669902912621,0.10241820768136559,0.007092198581560284,0.10370370370370371,0.049822064056939494,0.3092369477911647
2022-05-22,0.052752293577981654,0.019193857965451058,0.379247572815534,0.1806543385490754,0.028368794326241138,0.05925925925925926,0.021352313167259787,0.24096385542168672
2022-05-25,0.06880733944954129,0.06142034548944338,0.43203883495145634,0.1465149359886202,0.007092198581560284,0.02962962962962963,0.024911032028469747,0.2931726907630522
2022-05-28,0.0022935779816513763,0.007677543186180423,0.024271844660194174,0.00995732574679943,0.0,0.0,0.0,0.03614457831325301


==> LaTeX/narratives_plot2.csv <==
date,Bucha Massacre (Ukrainian Perspective),Bio-weapon Labs in Ukraine,Denazification of Ukraine,Ukraine should be an EU Member State,Use of Chemical Weaopns by Russia,Humanitarian Corridors / Russian Interference,Bucha Massacre (Russian Perspective),NATO is a Threat to Russia
2022-02-24,0.041284403669724766,0.019193857965451058,0.23725728155339804,0.00995732574679943,0.02127659574468085,0.02962962962962963,0.06761565836298933,0.3132530120481928
2022-02-27,0.36926605504587157,0.009596928982725529,1.0,1.0,0.1276595744680851,0.007407407407407408,0.15302491103202848,0.6947791164658634
2022-03-02,0.3073394495412844,0.0326295585412668,0.9277912621359224,0.1379800853485064,0.02127659574468085,0.022222222222222223,0.14946619217081852,0.967871485943775
2022-03-05,0.055045871559633024,0.28598848368522073,0.4453883495145631,0.07112375533428164,0.007092198581560284,0.4740740740740741,0.07829181494661921,0.3895582329317269
2022-03-08,0.05045871559633028,1.0,0.6116504854368933,0.1635846372688478,0.15602836879432624,0.7111111111111111,0.07473309608540926,0.5903614457831325
2022-03-11,0.016055045871559634,0.4184261036468331,0.38470873786407767,0.3755334281650072,0.014184397163120569,0.7407407407407408,0.08185053380782918,0.3253012048192771
2022-03-14,0.04357798165137615,0.16506717850287908,0.6741504854368932,0.15220483641536273,0.19858156028368795,0.7925925925925926,0.060498220640569395,0.5943775100401607
2022-03-17,0.05275229357798165,0.31861804222648754,0.4915048543689321,0.1251778093883357,0.0,0.8074074074074075,0.042704626334519574,0.43373493975903615
2022-03-20,0.08486238532110091,0.11324376199616125,0.570995145631068,0.27311522048364156,0.028368794326241138,0.8370370370370371,0.053380782918149475,0.4377510040160642
2022-03-23,0.08486238532110091,0.31094049904030713,0.558252427184466,0.17211948790896162,0.23404255319148937,0.7481481481481482,0.07473309608540926,1.0
2022-03-26,0.0871559633027523,0.08829174664107488,0.43325242718446605,0.031294452347083924,0.014184397163120569,0.25925925925925924,0.049822064056939494,0.21686746987951808
2022-03-29,0.20642201834862386,0.27831094049904026,0.5703883495145631,0.23897581792318634,0.014184397163120569,1.0,0.03558718861209965,0.44979919678714864
2022-04-01,0.5045871559633027,0.08637236084452977,0.40169902912621364,0.11379800853485064,0.0,0.15555555555555556,0.7366548042704626,0.3293172690763052
2022-04-04,1.0,0.0710172744721689,0.6941747572815534,0.07396870554765292,0.03546099290780142,0.48888888888888893,1.0,0.5301204819277109
2022-04-07,0.3532110091743119,0.015355086372360846,0.44902912621359226,0.17923186344238975,0.0,0.21481481481481482,0.2704626334519573,0.47791164658634544
2022-04-10,0.1330275229357798,0.024952015355086378,0.5412621359223302,0.08534850640113797,1.0,0.06666666666666667,0.1601423487544484,0.321285140562249
2022-04-13,0.08944954128440367,0.11900191938579656,0.5588592233009709,0.07396870554765292,0.09929078014184398,0.2074074074074074,0.08540925266903915,0.4939759036144578
2022-04-16,0.05045871559633028,0.02687140115163148,0.3422330097087379,0.1763869132290185,0.007092198581560284,0.08888888888888889,0.03202846975088968,0.2369477911646586
2022-04-19,0.11009174311926605,0.04030710172744722,0.5570388349514563,0.18634423897581792,0.06382978723404255,0.31111111111111117,0.028469750889679714,0.4899598393574297
2022-04-22,0.08486238532110091,0.015355086372360846,0.2627427184466019,0.08108108108108109,0.007092198581560284,0.16296296296296298,0.07473309608540925,0.2570281124497992
2022-04-25,0.055045871559633024,0.01727447216890595,0.5279126213592233,0.18349928876244667,0.09929078014184398,0.24444444444444446,0.11743772241992884,0.6626506024096386
2022-04-28,0.05045871559633028,0.01727447216890595,0.39199029126213597,0.034139402560455195,0.028368794326241138,0.022222222222222223,0.042704626334519574,0.40160642570281124
2022-05-01,0.05045871559633028,0.07293666026871402,0.36771844660194175,0.08250355618776671,0.02127659574468085,0.1925925925925926,0.03914590747330961,0.42971887550200805
2022-05-04,0.0665137614678899,0.03071017274472169,0.46177184466019416,0.1379800853485064,0.007092198581560284,0.14814814814814814,0.09252669039145908,0.5502008032128514
2022-05-07,0.03669724770642202,0.0038387715930902114,0.3525485436893204,0.26173541963015645,0.007092198581560284,0.007407407407407408,0.014234875444839857,0.3253012048192771
2022-05-10,0.020642201834862383,0.11324376199616124,0.4235436893203884,0.20199146514935987,0.007092198581560284,0.10370370370370371,0.03558718861209965,0.5180722891566265
2022-05-13,0.04357798165137615,0.04222648752399232,0.2900485436893204,0.05689900426742532,0.007092198581560284,0.014814814814814815,0.014234875444839857,0.37349397590361444
2022-05-16,0.08256880733944953,0.08637236084452977,0.46055825242718446,0.14224751066856328,0.014184397163120569,0.08148148148148149,0.04982206405693951,0.4497991967871486
2022-05-19,0.048165137614678895,0.06142034548944338,0.2827669902912621,0.10241820768136559,0.007092198581560284,0.10370370370370371,0.049822064056939494,0.3092369477911647
2022-05-22,0.052752293577981654,0.019193857965451058,0.379247572815534,0.1806543385490754,0.028368794326241138,0.05925925925925926,0.021352313167259787,0.24096385542168672
2022-05-25,0.06880733944954129,0.06142034548944338,0.43203883495145634,0.1465149359886202,0.007092198581560284,0.02962962962962963,0.024911032028469747,0.2931726907630522
2022-05-28,0.0022935779816513763,0.007677543186180423,0.024271844660194174,0.00995732574679943,0.0,0.0,0.0,0.03614457831325301


==> LaTeX/nazis_plottable.csv <==
date,Ukrainian nationalism linked with neo-Nazism,Rewriting of World War II history and legacy,Russian actions as combating Nazism,Western support for Ukrainian neo-Nazism,Ukrainian leaders depicted as Nazi sympathizers,Cultural symbols used in conflict narratives,Propagation of neo-Nazi themes in media,Russian patriotism against neo-Nazism,Highlighting suffering from neo-Nazi actions,Accusations of war crimes by Ukrainian forces,Russia's stance against neo-Nazism,Effects of neo-Nazi policies on civilians
2022-02-20,0.1304306858247842,0.01035458366582239,0.06369150937402095,0.0630428116895514,0.06347341125726902,0.0666757759415969,0.07844027720884665,0.020883232996351725,0.13687718850078023,0.19969470365854555,0.026070415109126395,0.1403654047733046
2022-02-24,0.08727355437540453,0.001382353542840045,0.10217265345399222,0.027952702500919736,0.08699201263232184,0.11130663413769089,0.0908615546726062,0.025692749714016343,0.13955653456671632,0.16217818742299836,0.04637095989867506,0.11826010308181846
2022-02-28,0.07659143188895798,0.0017632943265829507,0.07553185850617941,0.02333388484647589,0.05691497366020193,0.13558238566056388,0.12477390600218173,0.016491722339779243,0.15528306018470925,0.14762641581864322,0.04063199549835274,0.14547507126737177
2022-03-04,0.09035344617383219,0.0022191742133414127,0.06530171635037188,0.03206955741960619,0.08598759483393563,0.14211990319178563,0.13542155648107704,0.010375332632601045,0.13871795601438158,0.1391387663386836,0.021550944990647598,0.1367440513597362
2022-03-08,0.09784563793017768,0.0026705496142537203,0.07007543248522985,0.04154781532530444,0.06715664640996187,0.15812372574641448,0.14318901826596286,0.010822890998401587,0.13348061885419987,0.12134555460133115,0.024270308863599332,0.12947180090516316
2022-03-12,0.10599023450809465,0.001887515770928383,0.0825631811784656,0.028706039652420284,0.0758365344867402,0.13642484024404047,0.13137803003364343,0.020785985815890074,0.13643572456858855,0.13128588979874165,0.033768939950559324,0.1149370839918874
2022-03-16,0.120069272131028,0.0009459049564877721,0.06594616967166354,0.04152172170740717,0.08516210280088737,0.13387147983180953,0.13972014973131025,0.01825909403560464,0.14266404274620037,0.11540314611150086,0.02913179028839032,0.10730512598771016
2022-03-20,0.09355129852509808,0.001143560110094371,0.08368537642567563,0.025730169899575425,0.0802394653929859,0.14189200459200427,0.1324223881932004,0.0190648370579516,0.14751950500049935,0.13585713911713032,0.02826813629903285,0.11062611938675183
2022-03-24,0.0812546931449266,0.003065566498374281,0.08452625384306496,0.022144165325391343,0.07943540425432158,0.16397961497402722,0.16571127397396584,0.016002130298712787,0.13811594299431962,0.12422252683790244,0.026652675214933322,0.09488975264006
2022-03-28,0.1036397707753841,0.002084595809783529,0.08657006416022789,0.028947229436250273,0.07521782416648391,0.16394488819309114,0.12951779465051372,0.01759254693615961,0.1530685715851404,0.11578079574052255,0.02944028860963012,0.09419562993681276
2022-04-01,0.0952758078868734,0.0020342020525459413,0.09196840527926795,0.028509702388420405,0.07198978341818635,0.15151795890559572,0.1453553126895228,0.016268547324648275,0.14317666420793618,0.13644630686781087,0.029064947195026187,0.08839236178416597
2022-04-05,0.07806059822066315,0.0018232993509164851,0.08686740306083923,0.0391879075142141,0.06956800689743219,0.16090716924026188,0.1420017409621008,0.015575666139190987,0.14068653057821603,0.13569822768005166,0.033650653550591825,0.09597279680552166
2022-04-09,0.09898012501787093,0.004206634006056357,0.07708967230485474,0.033230124918586,0.07420698089860915,0.17207570475674594,0.14054316310339152,0.01479938317127713,0.1316958471702795,0.14025120193676732,0.02529426410429515,0.0876268986112663
2022-04-13,0.08077509590181745,0.005582983449028105,0.07596864894056142,0.030119318074051295,0.08004999264953346,0.1635740056109948,0.13046229063012696,0.022024382570892172,0.14942563308491,0.1270472648412861,0.03318484074457415,0.10178554350222413
2022-04-17,0.09400560892434981,0.004221822343958468,0.11507334064686181,0.02946936562695867,0.07267902598526962,0.17199821388950973,0.12654400174790675,0.022543345088789166,0.13734011499323914,0.10178250297368586,0.03539399742567801,0.08894866035379294
2022-04-21,0.08051608287767238,0.009885745112116236,0.08843102069887275,0.04696783023611907,0.05632501572499997,0.18591854758705814,0.12982200007736583,0.01791871974450739,0.15369133268432322,0.09769713961888629,0.040393591972134546,0.09243297366594418
2022-04-25,0.11977371283302311,0.001784861512264271,0.07288076692036333,0.04322097429794393,0.09539101784873212,0.14435892228445107,0.1535134710784452,0.011518908441635252,0.13419127822327057,0.11389097836267682,0.024179521054030723,0.08529558714316363
2022-04-29,0.10232256651796523,0.007293452038348122,0.0630614170608393,0.03881196841638778,0.07110846140653261,0.1730948098611667,0.10620401716317933,0.021515211245183685,0.15275008713583912,0.14314070222163258,0.03252937145930264,0.08816793547362288
2022-05-03,0.11091296543289285,0.004052219121531352,0.0819856708387929,0.03386431517374974,0.07120286676003262,0.16439515319951775,0.1394934491103693,0.015839327100423423,0.14138768683704758,0.11037385022005355,0.03368361566319354,0.0928088805423954
2022-05-07,0.07943402218803584,0.008946024127982281,0.14053636019607713,0.026409607722067997,0.058590704249925595,0.1800492674474563,0.09274024445065356,0.057115939548279586,0.12672738202143274,0.0830272634242502,0.07911769803503302,0.06730548658880577
2022-05-11,0.10237812952248125,0.008411537171676607,0.08544497285179424,0.04645486399696501,0.06345297184849072,0.16161756123937943,0.12441120929559595,0.02241992491956104,0.15302443597231857,0.10299153584368052,0.042238305759632326,0.08715455157842433
2022-05-15,0.09290879345251818,0.0028604491804643086,0.0701269599060948,0.04162967642321116,0.06728159388685014,0.1762573180921809,0.12839928290154679,0.019095084085762402,0.16122310368631684,0.11747488419268144,0.03722241196332931,0.08552044222904374
2022-05-19,0.10278769019709695,0.0064672181920029164,0.08593254074047012,0.032923896934289876,0.06495892234662216,0.1867311024221512,0.12901849015673042,0.012919341747800602,0.1542381685900739,0.11057383954027132,0.030632149864507387,0.08281663926798317
2022-05-23,0.09877158744826844,0.0039530883683816485,0.07245132792675242,0.04564904151887929,0.07522351703531606,0.17351393929847045,0.11844859469278729,0.010610750190876919,0.14856038066859142,0.1544025014449156,0.031414639720441305,0.06700063168631916
2022-05-27,0.10444189352447318,0.0,0.07313262079735813,0.03165736320291744,0.037486618539687086,0.16033202291345786,0.16702298668102694,0.014194001936603152,0.17619250868650868,0.13223900254859636,0.028773556118009545,0.07452742505136165


==> LaTeX/ru_bucha_plottable.csv <==
date,Denial of Russian War Crimes in Bucha,Claims of Ukrainian Responsibility for Civilian Casualties,Allegations of Western and Ukrainian Propaganda,Military Operations,Narratives of Russian Victimhood and Unjust Aggression,Claims of Ukrainian Aggression and Provocations,Critiques of Russian Military Operations and Invasion,International Responses and Condemnations,Conspiracy Theories and Alternative Narratives about Bucha,Reports and Investigations of War Crimes and Atrocities,Portrayal of Ukraine as Sabotaging Peace and Spreading Deception
2022-02-21,0.0,0.0,0.21860096376933394,0.18073385937536438,0.08562575149303354,0.1822731245848546,0.12368131490600852,0.038805791803464586,0.0,0.0,0.17027919406794043
2022-02-25,0.0,0.020630488416819425,0.163624810869926,0.4709940017246417,0.04340708266101906,0.1197451481175558,0.08340972464470801,0.011687676545272427,0.04203069630032922,0.0,0.044470370719728376
2022-03-01,0.0,0.01947132477862043,0.21392606667272868,0.44155007174491456,0.041090177589695076,0.12863076057943493,0.08144873199758566,0.010901980832650881,0.009759342709455847,0.0,0.05322154309491394
2022-03-05,0.0,0.0,0.24367229611753757,0.47801806826678056,0.0,0.08994712224135913,0.04175536079835212,0.06167204266256931,0.021066885689947856,0.0,0.06386822422345345
2022-03-09,0.0,0.017246802038608032,0.21182271624827506,0.22275199722227074,0.07304372336742368,0.20452286174104992,0.08586864147774119,0.01785439752776461,0.0,0.008754696037666852,0.1581341643391999
2022-03-13,0.0,0.024110142638905197,0.20887094841931936,0.22916959553703856,0.07503880174306048,0.20198333765340187,0.08842626061714594,0.049670601326549026,0.0,0.0,0.12273031206457956
2022-03-17,0.0,0.015050463692975297,0.25997102281315243,0.1808458363434937,0.08006762412649793,0.20855736599566066,0.09969956234412651,0.07087970776570897,0.0,0.0,0.08492841691838449
2022-03-21,0.0,0.03175648898167541,0.18675296372916686,0.13269293010026026,0.14098319592737482,0.21327563294828855,0.09523442435443243,0.03126017493448574,0.010555921113669998,0.010133852022139823,0.14735441588850612
2022-03-25,0.0,0.0,0.2805403661227664,0.2530833846917154,0.07016412661747952,0.23134760164441381,0.06634551759109085,0.0,0.0,0.0,0.09851900333253402
2022-03-29,0.0,0.06162422370957943,0.20070834968647186,0.20271323133689512,0.06447573289164422,0.18178839262479632,0.07918126143206594,0.029453610373328463,0.03204358615520004,0.0,0.1480116117900186
2022-04-02,0.04954509368499393,0.05003687955058434,0.199805481248323,0.33974442191292226,0.07176444697014588,0.12926553916092817,0.04205170852600766,0.012049904013784571,0.025062115019914715,0.015643963145540833,0.06503044676685463
2022-04-06,0.009973343691136772,0.078050285686024,0.1835327819299674,0.3555907918208769,0.08683989783215151,0.16849421718344618,0.02245194375362794,0.010670853027565595,0.022435441820302462,0.0,0.061960443254901264
2022-04-10,0.0,0.08198058872442013,0.2752426658115709,0.21620796396154768,0.09563589035398257,0.18990941686161467,0.04631180377346553,0.025199211333264908,0.00816724035533222,0.0,0.06134521882480139
2022-04-14,0.0,0.05166914244429243,0.22583063356583785,0.27921355427320127,0.05167304669524504,0.2275880162573288,0.0,0.0,0.0,0.0,0.16402560676409458
2022-04-18,0.07583380217187524,0.04176424343093448,0.12298407325471801,0.33384695212285126,0.07958030717318017,0.1924657266368882,0.07532432292494486,0.0,0.0,0.0,0.07820057228460775
2022-04-22,0.0,0.045225542005405704,0.10648906024115543,0.5725008903728418,0.04760513490097492,0.07961066433543365,0.05979945522638269,0.0,0.014235316386670704,0.014252538800698817,0.06028139773043629
2022-04-26,0.015948904183581254,0.04382528301523631,0.23883300155843953,0.22731264138537866,0.0321927121707447,0.1793104920007877,0.04452001043345118,0.0602038061709747,0.015273024437113827,0.01565249932050901,0.12692762532378316
2022-04-30,0.0,0.03014688731600571,0.22911093514724976,0.2054973369297286,0.11837575009703798,0.22516905174669358,0.0,0.028581090415627848,0.0,0.0,0.16311894834765656
2022-05-04,0.0,0.01929742272315192,0.2835388809855463,0.3018176018074671,0.05295511183707072,0.16725641689538445,0.05428469092092399,0.0,0.019324655133599447,0.0,0.1015252196968561
2022-05-08,0.0,0.0,0.16553491204655926,0.17964889689737476,0.08724122162933565,0.24037535732390555,0.2487853103056104,0.0,0.0,0.0,0.0784143017972144
2022-05-12,0.0,0.0,0.3306708528736168,0.3595469591203157,0.0,0.15591556324507128,0.0,0.0,0.0,0.0,0.15386662476099625
2022-05-16,0.0,0.05632153567192943,0.28759184148103256,0.2754773578611544,0.0,0.2501360245515829,0.0,0.023978132440994282,0.027617381994790715,0.0,0.07887772599851572
2022-05-20,0.0,0.0,0.21056787109001057,0.5871446180318501,0.0,0.10166407185259638,0.0,0.0,0.0,0.0,0.10062343902554287
2022-05-24,0.036711942546363265,0.13267396102290613,0.21204804015962092,0.13951157725959765,0.10306577450676999,0.14186603123876565,0.06091253469880564,0.0,0.0,0.033050937427134046,0.14015920114003674


==> LaTeX/telegram_data.csv <==
date,Russian Military Actions and Atrocities,Ukrainian Resistance and Military Operations,International Reactions and Diplomatic Movements,Humanitarian Crisis and Civilian Impact,Information and Documentation,Information Warfare/Propaganda,War Crimes Investigations and Accountability,Economic and Infrastructural Impact,Internal Displacement and Refugee Crisis,Comparative References to Bucha
2022-02-24,0.23116068581470778,0.21801660051754176,0.020840038508230622,0.20672348258629045,0.02356557703843156,0.06386294639897136,0.0,0.0,0.0,0.23583066913582648
2022-02-26,0.3635952861935053,0.1418940699729882,0.02250518425314835,0.1704140514920054,0.04912649523301904,0.05672930902300743,0.0,0.01415907343071788,0.016384431646948517,0.16519209875465993
2022-02-28,0.44600946814661974,0.11008594096929192,0.0,0.12408292509556637,0.05586432326093322,0.1311721928556084,0.0,0.05030001840080164,0.005133030702031514,0.07735210056914718
2022-03-02,0.38345550981982823,0.23225936554034415,0.012747121973082323,0.13722106290214514,0.03493668693636289,0.04034580268137463,0.005514302273339818,0.04861356102563996,0.025221702742675982,0.07968488410520687
2022-03-04,0.3891023373103247,0.2104140841249442,0.0,0.18284070289029578,0.01878449977704516,0.07782152920199258,0.0,0.0651195487721838,0.009061386374650583,0.04685591154856324
2022-03-06,0.2807591066944494,0.1283550061949043,0.0,0.19693040846827586,0.13133791797324731,0.025549427006750298,0.0,0.02600609303026313,0.0,0.21106204063210968
2022-03-08,0.3525187747772471,0.07886269222080185,0.0,0.19493515144748633,0.0,0.09732446273352335,0.0,0.0363230011582236,0.1662062181419112,0.07382969952080658
2022-03-10,0.2706371837341643,0.14862431342345428,0.031507070504783546,0.18259687266323693,0.0,0.0,0.0,0.037256165229025986,0.0371796853164984,0.29219870912883655
2022-03-12,0.27970778364040677,0.2428664229865444,0.0,0.0805294383026952,0.1832902316670184,0.0,0.0,0.0,0.14430227865045236,0.06930384475288287
2022-03-14,0.4247521470639308,0.22766439210443712,0.0,0.09027965191155617,0.0,0.038215796969649746,0.0,0.04384720643760199,0.0,0.17524080551282423
2022-03-16,0.3052011570844566,0.2064168901917274,0.0,0.1917305207113217,0.05783698154352733,0.027765051296617282,0.0,0.01018716691244651,0.1272500249962499,0.07361220726365326
2022-03-18,0,0,0,0,0,0,0,0,0,
2022-03-20,0.3088174615950091,0.14446488964681534,0.0,0.16706804528262234,0.0,0.13085738102410466,0.0,0.1475905733093901,0.04560452781553481,0.05559712132652366
2022-03-22,0.2877849820351514,0.2520261762595208,0.01540247762840791,0.16304236557471571,0.080832536268931,0.030740702552858344,0.00861285016720606,0.0295334029834539,0.04579570037304659,0.0862288061567083
2022-03-24,0.34880292292110027,0.15969784286957578,0.029317345482603493,0.19933461940982652,0.06487344453371491,0.0,0.0,0.0,0.06390562323759026,0.13406820154558877
2022-03-26,0.28938129011873515,0.2932193459438456,0.0,0.14075698353133126,0.14769175149917552,0.06419583170892876,0.0,0.0,0.02334023362001893,0.041414563577964816
2022-03-28,0.3938596366999559,0.24919998691275902,0.0,0.09122300028093669,0.024694060734574332,0.06092838322441683,0.0,0.05127488866439567,0.05091357312971548,0.07790647035324612
2022-03-30,0.3331969774804231,0.2576731443119576,0.020917577529911417,0.16876026393832552,0.060523925689974445,0.034985831831934766,0.0,0.04448014175957558,0.011774189337347451,0.06768794812055015
2022-04-01,0.2881555008562894,0.25005484091816194,0.01940621109907547,0.15329452265801985,0.04646685824384476,0.06698384615643296,0.0,0.05314563163779416,0.06846355648535898,0.05402903194502252
2022-04-03,0.3790638539438095,0.09546101672614014,0.04168058349248149,0.13879474930359664,0.08006136971659324,0.11559191391429557,0.006164997171852881,0.003492681092197815,0.01252370339558846,0.12716513124344428
2022-04-05,0.34873736159996854,0.08981690933803824,0.05446290793922056,0.15616453028625643,0.07014574007511154,0.0963475398384764,0.02085071156291358,0.008558729496133188,0.0020084471044942574,0.15290712275938728
2022-04-07,0.33754676381706383,0.07713383645343647,0.019062432671768225,0.16797039635101835,0.11097147572285937,0.11785530110400781,0.0,0.010777382985861516,0.0033042014169606523,0.15537820947702377
2022-04-09,0.2597822441440473,0.14689770790463996,0.05424788063127378,0.24097780642816063,0.058546100439142254,0.08019019117070435,0.0,0.027353058337301905,0.05180339424013619,0.08020161670459362
2022-04-11,0.36102961190933713,0.0828151119113856,0.0458801459097901,0.07157321133234956,0.15197383346549279,0.10456811565524957,0.0,0.014768499483009323,0.0,0.16739147033338592
2022-04-13,0.2836053125701358,0.23018738769681676,0.02675161313936064,0.18443431152704448,0.06458969537600621,0.08160126673457424,0.0,0.0,0.02250502405535063,0.10632538890071122
2022-04-15,0.31875475767914985,0.20898083280755705,0.06134352298575032,0.10593225660463101,0.1949327844232699,0.039504883349024085,0.0,0.0705509621506178,0.0,0.0
2022-04-17,0.4317065071774259,0.1485668165644513,0.028274745834537443,0.10069194641537386,0.02821630056076658,0.023807461738288325,0.0,0.0,0.026701006515301943,0.2120352151938546
2022-04-19,0.37181132497493186,0.1194965198025629,0.03442271247711191,0.09366681318597742,0.10529839454672797,0.05257248510114934,0.0,0.0,0.0,0.22273174991153863
2022-04-21,0.388781982579488,0.058069399811451955,0.037096971638525364,0.17533095747556757,0.100371064802402,0.06280965241550153,0.024664546147493402,0.0,0.013130513813913643,0.13974491131565656
2022-04-23,0.4730119005346865,0.09467104552964693,0.0,0.17398942422123811,0.07629808198381348,0.0,0.0,0.08665093271936532,0.0,0.09537861501124965
2022-04-25,0.2679953333230029,0.1745854404359633,0.03818361364976736,0.11235518156748234,0.031058942430410828,0.040935331846071135,0.0756620118460817,0.033778475824318616,0.0,0.2254456690769018
2022-04-27,0.3826755645477456,0.05361288327570053,0.055179202921480854,0.16179197607457715,0.1288625283530456,0.030127547528077604,0.06096620616215869,0.016366102818166143,0.0,0.11041798831904784
2022-04-29,0.3629362185830221,0.15577132773303368,0.0,0.08987656255593406,0.14022670779973465,0.0,0.07217867887576908,0.0,0.08795270713657519,0.09105779731593128
2022-05-01,0.4830747497610645,0.06060191764449504,0.0,0.25436412382666257,0.03390984844593771,0.02980186048167235,0.05217732668495564,0.0,0.027018872389289458,0.05905130076592268
2022-05-03,0.506088759621809,0.0,0.0,0.13184118167558698,0.11049696377611326,0.0,0.0,0.0,0.0,0.25157309492649077
2022-05-05,0.3794497564548729,0.1452609541578518,0.0,0.06019261241653235,0.11873511679789102,0.13893685448910814,0.0,0.0,0.025130335046399978,0.1322943706373438
2022-05-07,0.3010414149034668,0.0,0.0,0.39017232262135726,0.0,0.0,0.0,0.30878626247517593,0.0,0.0
2022-05-09,0.2941818148526781,0.09136381119841107,0.0,0.20180734920867574,0.0,0.053341341627826167,0.0,0.0,0.0,0.35930568311240896
2022-05-11,0.22521677601336826,0.0807254426040263,0.06388776009174049,0.07217550689635069,0.23225344890106409,0.16354892845497582,0.0,0.0,0.0,0.16219213703847438
2022-05-13,0.2732756691179298,0.23472716697403037,0.0,0.12535479522205414,0.23594038859776054,0.0,0.0,0.0,0.0,0.13070198008822514
2022-05-15,0.39268303362910206,0.10155215224670243,0.0,0.12981018674466668,0.09874838527931541,0.10862481339145653,0.059065332298753416,0.053926585853178256,0.0,0.055589510556825206
2022-05-17,0.4778386391265164,0.12020929058132038,0.0,0.09829431142356589,0.06590673554013883,0.17688137949898977,0.0,0.0,0.0,0.060869643829468724
2022-05-19,0.4601372738316054,0.08701031483477427,0.0,0.05452200014634429,0.2119964173184788,0.13164716455232572,0.0,0.0,0.0,0.05468682931647151
2022-05-21,0.2587483493516286,0.2450570145509467,0.09755421860716566,0.1896442617353412,0.10462379573889626,0.0,0.0,0.0,0.0,0.10437236001602158
2022-05-23,0.2174968640550296,0.2373830768750136,0.0,0.16614131403463267,0.0701045371648619,0.13636431945991956,0.0,0.029920637452841993,0.039067092882658964,0.10352215807504171
2022-05-25,0.4060549243541393,0.2452965314481394,0.0,0.14570472850092522,0.0,0.10744849113435792,0.0,0.03016608603842003,0.031305476089677674,0.03402376243434043
2022-05-27,0.17890509448069347,0.21463501764492687,0.1108067808368495,0.24357199370375468,0.0,0.12216714661008768,0.0,0.09219785583809965,0.0,0.03771611088558815


==> LaTeX/uk_bucha_narrative.csv <==
date,Topic,Score
2022-02-24,Russian Military Actions and Atrocities,0.23116068581470778
2022-02-26,Russian Military Actions and Atrocities,0.3635952861935053
2022-02-28,Russian Military Actions and Atrocities,0.44600946814661974
2022-03-02,Russian Military Actions and Atrocities,0.38345550981982823
2022-03-04,Russian Military Actions and Atrocities,0.3891023373103247
2022-03-06,Russian Military Actions and Atrocities,0.2807591066944494
2022-03-08,Russian Military Actions and Atrocities,0.3525187747772471
2022-03-10,Russian Military Actions and Atrocities,0.2706371837341643
2022-03-12,Russian Military Actions and Atrocities,0.27970778364040677
2022-03-14,Russian Military Actions and Atrocities,0.4247521470639308
2022-03-16,Russian Military Actions and Atrocities,0.3052011570844566
2022-03-20,Russian Military Actions and Atrocities,0.3088174615950091
2022-03-22,Russian Military Actions and Atrocities,0.2877849820351514
2022-03-24,Russian Military Actions and Atrocities,0.34880292292110027
2022-03-26,Russian Military Actions and Atrocities,0.28938129011873515
2022-03-28,Russian Military Actions and Atrocities,0.3938596366999559
2022-03-30,Russian Military Actions and Atrocities,0.3331969774804231
2022-04-01,Russian Military Actions and Atrocities,0.2881555008562894
2022-04-03,Russian Military Actions and Atrocities,0.3790638539438095
2022-04-05,Russian Military Actions and Atrocities,0.34873736159996854
2022-04-07,Russian Military Actions and Atrocities,0.33754676381706383
2022-04-09,Russian Military Actions and Atrocities,0.2597822441440473
2022-04-11,Russian Military Actions and Atrocities,0.36102961190933713
2022-04-13,Russian Military Actions and Atrocities,0.2836053125701358
2022-04-15,Russian Military Actions and Atrocities,0.31875475767914985
2022-04-17,Russian Military Actions and Atrocities,0.4317065071774259
2022-04-19,Russian Military Actions and Atrocities,0.37181132497493186
2022-04-21,Russian Military Actions and Atrocities,0.388781982579488
2022-04-23,Russian Military Actions and Atrocities,0.4730119005346865
2022-04-25,Russian Military Actions and Atrocities,0.2679953333230029
2022-04-27,Russian Military Actions and Atrocities,0.3826755645477456
2022-04-29,Russian Military Actions and Atrocities,0.3629362185830221
2022-05-01,Russian Military Actions and Atrocities,0.4830747497610645
2022-05-03,Russian Military Actions and Atrocities,0.506088759621809
2022-05-05,Russian Military Actions and Atrocities,0.3794497564548729
2022-05-07,Russian Military Actions and Atrocities,0.3010414149034668
2022-05-09,Russian Military Actions and Atrocities,0.2941818148526781
2022-05-11,Russian Military Actions and Atrocities,0.22521677601336826
2022-05-13,Russian Military Actions and Atrocities,0.2732756691179298
2022-05-15,Russian Military Actions and Atrocities,0.39268303362910206
2022-05-17,Russian Military Actions and Atrocities,0.4778386391265164
2022-05-19,Russian Military Actions and Atrocities,0.4601372738316054
2022-05-21,Russian Military Actions and Atrocities,0.2587483493516286
2022-05-23,Russian Military Actions and Atrocities,0.2174968640550296
2022-05-25,Russian Military Actions and Atrocities,0.4060549243541393
2022-05-27,Russian Military Actions and Atrocities,0.17890509448069347
2022-02-24,Ukrainian Resistance and Military Operations,0.21801660051754176
2022-02-26,Ukrainian Resistance and Military Operations,0.1418940699729882
2022-02-28,Ukrainian Resistance and Military Operations,0.11008594096929192
2022-03-02,Ukrainian Resistance and Military Operations,0.23225936554034415
2022-03-04,Ukrainian Resistance and Military Operations,0.2104140841249442
2022-03-06,Ukrainian Resistance and Military Operations,0.1283550061949043
2022-03-08,Ukrainian Resistance and Military Operations,0.07886269222080185
2022-03-10,Ukrainian Resistance and Military Operations,0.14862431342345428
2022-03-12,Ukrainian Resistance and Military Operations,0.2428664229865444
2022-03-14,Ukrainian Resistance and Military Operations,0.22766439210443712
2022-03-16,Ukrainian Resistance and Military Operations,0.2064168901917274
2022-03-20,Ukrainian Resistance and Military Operations,0.14446488964681534
2022-03-22,Ukrainian Resistance and Military Operations,0.2520261762595208
2022-03-24,Ukrainian Resistance and Military Operations,0.15969784286957578
2022-03-26,Ukrainian Resistance and Military Operations,0.2932193459438456
2022-03-28,Ukrainian Resistance and Military Operations,0.24919998691275902
2022-03-30,Ukrainian Resistance and Military Operations,0.2576731443119576
2022-04-01,Ukrainian Resistance and Military Operations,0.25005484091816194
2022-04-03,Ukrainian Resistance and Military Operations,0.09546101672614014
2022-04-05,Ukrainian Resistance and Military Operations,0.08981690933803824
2022-04-07,Ukrainian Resistance and Military Operations,0.07713383645343647
2022-04-09,Ukrainian Resistance and Military Operations,0.14689770790463996
2022-04-11,Ukrainian Resistance and Military Operations,0.0828151119113856
2022-04-13,Ukrainian Resistance and Military Operations,0.23018738769681676
2022-04-15,Ukrainian Resistance and Military Operations,0.20898083280755705
2022-04-17,Ukrainian Resistance and Military Operations,0.1485668165644513
2022-04-19,Ukrainian Resistance and Military Operations,0.1194965198025629
2022-04-21,Ukrainian Resistance and Military Operations,0.058069399811451955
2022-04-23,Ukrainian Resistance and Military Operations,0.09467104552964693
2022-04-25,Ukrainian Resistance and Military Operations,0.1745854404359633
2022-04-27,Ukrainian Resistance and Military Operations,0.05361288327570053
2022-04-29,Ukrainian Resistance and Military Operations,0.15577132773303368
2022-05-01,Ukrainian Resistance and Military Operations,0.06060191764449504
2022-05-05,Ukrainian Resistance and Military Operations,0.1452609541578518
2022-05-09,Ukrainian Resistance and Military Operations,0.09136381119841107
2022-05-11,Ukrainian Resistance and Military Operations,0.0807254426040263
2022-05-13,Ukrainian Resistance and Military Operations,0.23472716697403037
2022-05-15,Ukrainian Resistance and Military Operations,0.10155215224670243
2022-05-17,Ukrainian Resistance and Military Operations,0.12020929058132038
2022-05-19,Ukrainian Resistance and Military Operations,0.08701031483477427
2022-05-21,Ukrainian Resistance and Military Operations,0.2450570145509467
2022-05-23,Ukrainian Resistance and Military Operations,0.2373830768750136
2022-05-25,Ukrainian Resistance and Military Operations,0.2452965314481394
2022-05-27,Ukrainian Resistance and Military Operations,0.21463501764492687
2022-02-24,International Reactions and Diplomatic Movements,0.020840038508230622
2022-02-26,International Reactions and Diplomatic Movements,0.02250518425314835
2022-03-02,International Reactions and Diplomatic Movements,0.012747121973082323
2022-03-10,International Reactions and Diplomatic Movements,0.031507070504783546
2022-03-22,International Reactions and Diplomatic Movements,0.01540247762840791
2022-03-24,International Reactions and Diplomatic Movements,0.029317345482603493
2022-03-30,International Reactions and Diplomatic Movements,0.020917577529911417
2022-04-01,International Reactions and Diplomatic Movements,0.01940621109907547
2022-04-03,International Reactions and Diplomatic Movements,0.04168058349248149
2022-04-05,International Reactions and Diplomatic Movements,0.05446290793922056
2022-04-07,International Reactions and Diplomatic Movements,0.019062432671768225
2022-04-09,International Reactions and Diplomatic Movements,0.05424788063127378
2022-04-11,International Reactions and Diplomatic Movements,0.0458801459097901
2022-04-13,International Reactions and Diplomatic Movements,0.02675161313936064
2022-04-15,International Reactions and Diplomatic Movements,0.06134352298575032
2022-04-17,International Reactions and Diplomatic Movements,0.028274745834537443
2022-04-19,International Reactions and Diplomatic Movements,0.03442271247711191
2022-04-21,International Reactions and Diplomatic Movements,0.037096971638525364
2022-04-25,International Reactions and Diplomatic Movements,0.03818361364976736
2022-04-27,International Reactions and Diplomatic Movements,0.055179202921480854
2022-05-11,International Reactions and Diplomatic Movements,0.06388776009174049
2022-05-21,International Reactions and Diplomatic Movements,0.09755421860716566
2022-05-27,International Reactions and Diplomatic Movements,0.1108067808368495
2022-02-24,Humanitarian Crisis and Civilian Impact,0.20672348258629045
2022-02-26,Humanitarian Crisis and Civilian Impact,0.1704140514920054
2022-02-28,Humanitarian Crisis and Civilian Impact,0.12408292509556637
2022-03-02,Humanitarian Crisis and Civilian Impact,0.13722106290214514
2022-03-04,Humanitarian Crisis and Civilian Impact,0.18284070289029578
2022-03-06,Humanitarian Crisis and Civilian Impact,0.19693040846827586
2022-03-08,Humanitarian Crisis and Civilian Impact,0.19493515144748633
2022-03-10,Humanitarian Crisis and Civilian Impact,0.18259687266323693
2022-03-12,Humanitarian Crisis and Civilian Impact,0.0805294383026952
2022-03-14,Humanitarian Crisis and Civilian Impact,0.09027965191155617
2022-03-16,Humanitarian Crisis and Civilian Impact,0.1917305207113217
2022-03-20,Humanitarian Crisis and Civilian Impact,0.16706804528262234
2022-03-22,Humanitarian Crisis and Civilian Impact,0.16304236557471571
2022-03-24,Humanitarian Crisis and Civilian Impact,0.19933461940982652
2022-03-26,Humanitarian Crisis and Civilian Impact,0.14075698353133126
2022-03-28,Humanitarian Crisis and Civilian Impact,0.09122300028093669
2022-03-30,Humanitarian Crisis and Civilian Impact,0.16876026393832552
2022-04-01,Humanitarian Crisis and Civilian Impact,0.15329452265801985
2022-04-03,Humanitarian Crisis and Civilian Impact,0.13879474930359664
2022-04-05,Humanitarian Crisis and Civilian Impact,0.15616453028625643
2022-04-07,Humanitarian Crisis and Civilian Impact,0.16797039635101835
2022-04-09,Humanitarian Crisis and Civilian Impact,0.24097780642816063
2022-04-11,Humanitarian Crisis and Civilian Impact,0.07157321133234956
2022-04-13,Humanitarian Crisis and Civilian Impact,0.18443431152704448
2022-04-15,Humanitarian Crisis and Civilian Impact,0.10593225660463101
2022-04-17,Humanitarian Crisis and Civilian Impact,0.10069194641537386
2022-04-19,Humanitarian Crisis and Civilian Impact,0.09366681318597742
2022-04-21,Humanitarian Crisis and Civilian Impact,0.17533095747556757
2022-04-23,Humanitarian Crisis and Civilian Impact,0.17398942422123811
2022-04-25,Humanitarian Crisis and Civilian Impact,0.11235518156748234
2022-04-27,Humanitarian Crisis and Civilian Impact,0.16179197607457715
2022-04-29,Humanitarian Crisis and Civilian Impact,0.08987656255593406
2022-05-01,Humanitarian Crisis and Civilian Impact,0.25436412382666257
2022-05-03,Humanitarian Crisis and Civilian Impact,0.13184118167558698
2022-05-05,Humanitarian Crisis and Civilian Impact,0.06019261241653235
2022-05-07,Humanitarian Crisis and Civilian Impact,0.39017232262135726
2022-05-09,Humanitarian Crisis and Civilian Impact,0.20180734920867574
2022-05-11,Humanitarian Crisis and Civilian Impact,0.07217550689635069
2022-05-13,Humanitarian Crisis and Civilian Impact,0.12535479522205414
2022-05-15,Humanitarian Crisis and Civilian Impact,0.12981018674466668
2022-05-17,Humanitarian Crisis and Civilian Impact,0.09829431142356589
2022-05-19,Humanitarian Crisis and Civilian Impact,0.05452200014634429
2022-05-21,Humanitarian Crisis and Civilian Impact,0.1896442617353412
2022-05-23,Humanitarian Crisis and Civilian Impact,0.16614131403463267
2022-05-25,Humanitarian Crisis and Civilian Impact,0.14570472850092522
2022-05-27,Humanitarian Crisis and Civilian Impact,0.24357199370375468
2022-02-24,Information and Documentation,0.02356557703843156
2022-02-26,Information and Documentation,0.04912649523301904
2022-02-28,Information and Documentation,0.05586432326093322
2022-03-02,Information and Documentation,0.03493668693636289
2022-03-04,Information and Documentation,0.01878449977704516
2022-03-06,Information and Documentation,0.13133791797324731
2022-03-12,Information and Documentation,0.1832902316670184
2022-03-16,Information and Documentation,0.05783698154352733
2022-03-22,Information and Documentation,0.080832536268931
2022-03-24,Information and Documentation,0.06487344453371491
2022-03-26,Information and Documentation,0.14769175149917552
2022-03-28,Information and Documentation,0.024694060734574332
2022-03-30,Information and Documentation,0.060523925689974445
2022-04-01,Information and Documentation,0.04646685824384476
2022-04-03,Information and Documentation,0.08006136971659324
2022-04-05,Information and Documentation,0.07014574007511154
2022-04-07,Information and Documentation,0.11097147572285937
2022-04-09,Information and Documentation,0.058546100439142254
2022-04-11,Information and Documentation,0.15197383346549279
2022-04-13,Information and Documentation,0.06458969537600621
2022-04-15,Information and Documentation,0.1949327844232699
2022-04-17,Information and Documentation,0.02821630056076658
2022-04-19,Information and Documentation,0.10529839454672797
2022-04-21,Information and Documentation,0.100371064802402
2022-04-23,Information and Documentation,0.07629808198381348
2022-04-25,Information and Documentation,0.031058942430410828
2022-04-27,Information and Documentation,0.1288625283530456
2022-04-29,Information and Documentation,0.14022670779973465
2022-05-01,Information and Documentation,0.03390984844593771
2022-05-03,Information and Documentation,0.11049696377611326
2022-05-05,Information and Documentation,0.11873511679789102
2022-05-11,Information and Documentation,0.23225344890106409
2022-05-13,Information and Documentation,0.23594038859776054
2022-05-15,Information and Documentation,0.09874838527931541
2022-05-17,Information and Documentation,0.06590673554013883
2022-05-19,Information and Documentation,0.2119964173184788
2022-05-21,Information and Documentation,0.10462379573889626
2022-05-23,Information and Documentation,0.0701045371648619
2022-02-24,Information Warfare/Propaganda,0.06386294639897136
2022-02-26,Information Warfare/Propaganda,0.05672930902300743
2022-02-28,Information Warfare/Propaganda,0.1311721928556084
2022-03-02,Information Warfare/Propaganda,0.04034580268137463
2022-03-04,Information Warfare/Propaganda,0.07782152920199258
2022-03-06,Information Warfare/Propaganda,0.025549427006750298
2022-03-08,Information Warfare/Propaganda,0.09732446273352335
2022-03-14,Information Warfare/Propaganda,0.038215796969649746
2022-03-16,Information Warfare/Propaganda,0.027765051296617282
2022-03-20,Information Warfare/Propaganda,0.13085738102410466
2022-03-22,Information Warfare/Propaganda,0.030740702552858344
2022-03-26,Information Warfare/Propaganda,0.06419583170892876
2022-03-28,Information Warfare/Propaganda,0.06092838322441683
2022-03-30,Information Warfare/Propaganda,0.034985831831934766
2022-04-01,Information Warfare/Propaganda,0.06698384615643296
2022-04-03,Information Warfare/Propaganda,0.11559191391429557
2022-04-05,Information Warfare/Propaganda,0.0963475398384764
2022-04-07,Information Warfare/Propaganda,0.11785530110400781
2022-04-09,Information Warfare/Propaganda,0.08019019117070435
2022-04-11,Information Warfare/Propaganda,0.10456811565524957
2022-04-13,Information Warfare/Propaganda,0.08160126673457424
2022-04-15,Information Warfare/Propaganda,0.039504883349024085
2022-04-17,Information Warfare/Propaganda,0.023807461738288325
2022-04-19,Information Warfare/Propaganda,0.05257248510114934
2022-04-21,Information Warfare/Propaganda,0.06280965241550153
2022-04-25,Information Warfare/Propaganda,0.040935331846071135
2022-04-27,Information Warfare/Propaganda,0.030127547528077604
2022-05-01,Information Warfare/Propaganda,0.02980186048167235
2022-05-05,Information Warfare/Propaganda,0.13893685448910814
2022-05-09,Information Warfare/Propaganda,0.053341341627826167
2022-05-11,Information Warfare/Propaganda,0.16354892845497582
2022-05-15,Information Warfare/Propaganda,0.10862481339145653
2022-05-17,Information Warfare/Propaganda,0.17688137949898977
2022-05-19,Information Warfare/Propaganda,0.13164716455232572
2022-05-23,Information Warfare/Propaganda,0.13636431945991956
2022-05-25,Information Warfare/Propaganda,0.10744849113435792
2022-05-27,Information Warfare/Propaganda,0.12216714661008768
2022-03-02,War Crimes Investigations and Accountability,0.005514302273339818
2022-03-22,War Crimes Investigations and Accountability,0.00861285016720606
2022-04-03,War Crimes Investigations and Accountability,0.006164997171852881
2022-04-05,War Crimes Investigations and Accountability,0.02085071156291358
2022-04-21,War Crimes Investigations and Accountability,0.024664546147493402
2022-04-25,War Crimes Investigations and Accountability,0.0756620118460817
2022-04-27,War Crimes Investigations and Accountability,0.06096620616215869
2022-04-29,War Crimes Investigations and Accountability,0.07217867887576908
2022-05-01,War Crimes Investigations and Accountability,0.05217732668495564
2022-05-15,War Crimes Investigations and Accountability,0.059065332298753416
2022-02-26,Economic and Infrastructural Impact,0.01415907343071788
2022-02-28,Economic and Infrastructural Impact,0.05030001840080164
2022-03-02,Economic and Infrastructural Impact,0.04861356102563996
2022-03-04,Economic and Infrastructural Impact,0.0651195487721838
2022-03-06,Economic and Infrastructural Impact,0.02600609303026313
2022-03-08,Economic and Infrastructural Impact,0.0363230011582236
2022-03-10,Economic and Infrastructural Impact,0.037256165229025986
2022-03-14,Economic and Infrastructural Impact,0.04384720643760199
2022-03-16,Economic and Infrastructural Impact,0.01018716691244651
2022-03-20,Economic and Infrastructural Impact,0.1475905733093901
2022-03-22,Economic and Infrastructural Impact,0.0295334029834539
2022-03-28,Economic and Infrastructural Impact,0.05127488866439567
2022-03-30,Economic and Infrastructural Impact,0.04448014175957558
2022-04-01,Economic and Infrastructural Impact,0.05314563163779416
2022-04-03,Economic and Infrastructural Impact,0.003492681092197815
2022-04-05,Economic and Infrastructural Impact,0.008558729496133188
2022-04-07,Economic and Infrastructural Impact,0.010777382985861516
2022-04-09,Economic and Infrastructural Impact,0.027353058337301905
2022-04-11,Economic and Infrastructural Impact,0.014768499483009323
2022-04-15,Economic and Infrastructural Impact,0.0705509621506178
2022-04-23,Economic and Infrastructural Impact,0.08665093271936532
2022-04-25,Economic and Infrastructural Impact,0.033778475824318616
2022-04-27,Economic and Infrastructural Impact,0.016366102818166143
2022-05-07,Economic and Infrastructural Impact,0.30878626247517593
2022-05-15,Economic and Infrastructural Impact,0.053926585853178256
2022-05-23,Economic and Infrastructural Impact,0.029920637452841993
2022-05-25,Economic and Infrastructural Impact,0.03016608603842003
2022-05-27,Economic and Infrastructural Impact,0.09219785583809965
2022-02-26,Internal Displacement and Refugee Crisis,0.016384431646948517
2022-02-28,Internal Displacement and Refugee Crisis,0.005133030702031514
2022-03-02,Internal Displacement and Refugee Crisis,0.025221702742675982
2022-03-04,Internal Displacement and Refugee Crisis,0.009061386374650583
2022-03-08,Internal Displacement and Refugee Crisis,0.1662062181419112
2022-03-10,Internal Displacement and Refugee Crisis,0.0371796853164984
2022-03-12,Internal Displacement and Refugee Crisis,0.14430227865045236
2022-03-16,Internal Displacement and Refugee Crisis,0.1272500249962499
2022-03-20,Internal Displacement and Refugee Crisis,0.04560452781553481
2022-03-22,Internal Displacement and Refugee Crisis,0.04579570037304659
2022-03-24,Internal Displacement and Refugee Crisis,0.06390562323759026
2022-03-26,Internal Displacement and Refugee Crisis,0.02334023362001893
2022-03-28,Internal Displacement and Refugee Crisis,0.05091357312971548
2022-03-30,Internal Displacement and Refugee Crisis,0.011774189337347451
2022-04-01,Internal Displacement and Refugee Crisis,0.06846355648535898
2022-04-03,Internal Displacement and Refugee Crisis,0.01252370339558846
2022-04-05,Internal Displacement and Refugee Crisis,0.0020084471044942574
2022-04-07,Internal Displacement and Refugee Crisis,0.0033042014169606523
2022-04-09,Internal Displacement and Refugee Crisis,0.05180339424013619
2022-04-13,Internal Displacement and Refugee Crisis,0.02250502405535063
2022-04-17,Internal Displacement and Refugee Crisis,0.026701006515301943
2022-04-21,Internal Displacement and Refugee Crisis,0.013130513813913643
2022-04-29,Internal Displacement and Refugee Crisis,0.08795270713657519
2022-05-01,Internal Displacement and Refugee Crisis,0.027018872389289458
2022-05-05,Internal Displacement and Refugee Crisis,0.025130335046399978
2022-05-23,Internal Displacement and Refugee Crisis,0.039067092882658964
2022-05-25,Internal Displacement and Refugee Crisis,0.031305476089677674
2022-02-24,Comparative References to Bucha,0.23583066913582648
2022-02-26,Comparative References to Bucha,0.16519209875465993
2022-02-28,Comparative References to Bucha,0.07735210056914718
2022-03-02,Comparative References to Bucha,0.07968488410520687
2022-03-04,Comparative References to Bucha,0.04685591154856324
2022-03-06,Comparative References to Bucha,0.21106204063210968
2022-03-08,Comparative References to Bucha,0.07382969952080658
2022-03-10,Comparative References to Bucha,0.29219870912883655
2022-03-12,Comparative References to Bucha,0.06930384475288287
2022-03-14,Comparative References to Bucha,0.17524080551282423
2022-03-16,Comparative References to Bucha,0.07361220726365326
2022-03-20,Comparative References to Bucha,0.05559712132652366
2022-03-22,Comparative References to Bucha,0.0862288061567083
2022-03-24,Comparative References to Bucha,0.13406820154558877
2022-03-26,Comparative References to Bucha,0.041414563577964816
2022-03-28,Comparative References to Bucha,0.07790647035324612
2022-03-30,Comparative References to Bucha,0.06768794812055015
2022-04-01,Comparative References to Bucha,0.05402903194502252
2022-04-03,Comparative References to Bucha,0.12716513124344428
2022-04-05,Comparative References to Bucha,0.15290712275938728
2022-04-07,Comparative References to Bucha,0.15537820947702377
2022-04-09,Comparative References to Bucha,0.08020161670459362
2022-04-11,Comparative References to Bucha,0.16739147033338592
2022-04-13,Comparative References to Bucha,0.10632538890071122
2022-04-17,Comparative References to Bucha,0.2120352151938546
2022-04-19,Comparative References to Bucha,0.22273174991153863
2022-04-21,Comparative References to Bucha,0.13974491131565656
2022-04-23,Comparative References to Bucha,0.09537861501124965
2022-04-25,Comparative References to Bucha,0.2254456690769018
2022-04-27,Comparative References to Bucha,0.11041798831904784
2022-04-29,Comparative References to Bucha,0.09105779731593128
2022-05-01,Comparative References to Bucha,0.05905130076592268
2022-05-03,Comparative References to Bucha,0.25157309492649077
2022-05-05,Comparative References to Bucha,0.1322943706373438
2022-05-09,Comparative References to Bucha,0.35930568311240896
2022-05-11,Comparative References to Bucha,0.16219213703847438
2022-05-13,Comparative References to Bucha,0.13070198008822514
2022-05-15,Comparative References to Bucha,0.055589510556825206
2022-05-17,Comparative References to Bucha,0.060869643829468724
2022-05-19,Comparative References to Bucha,0.05468682931647151
2022-05-21,Comparative References to Bucha,0.10437236001602158
2022-05-23,Comparative References to Bucha,0.10352215807504171
2022-05-25,Comparative References to Bucha,0.03402376243434043
2022-05-27,Comparative References to Bucha,0.03771611088558815

==> LaTeX/uk_bucha_rounded_5.csv <==
date,Russian Military Actions and Atrocities,Ukrainian Resistance and Military Operations,International Reactions and Diplomatic Movements,Humanitarian Crisis and Civilian Impact,Information and Documentation,Information Warfare/Propaganda,War Crimes Investigations and Accountability,Economic and Infrastructural Impact,Internal Displacement and Refugee Crisis,Comparative References to Bucha
2022-02-24,0.3297382293121208,0.16135488186980496,0.022079487841181824,0.17969659903149818,0.04259181729553712,0.05855303156770768,0.0,0.010539290132694933,0.012195732978675853,0.18325092997077863
2022-02-28,0.417156154762681,0.16643901918573134,0.005879671165031787,0.1301429541897162,0.04621135060485575,0.08927808464364803,0.0025434983787156373,0.04952213184564572,0.014399027057175572,0.078428108166799
2022-03-04,0.36080156885858683,0.1889791042867033,0.0,0.18652113121838687,0.048185028159993266,0.06416732439100585,0.0,0.05490256661273548,0.006694425410103323,0.08974885106248506
2022-03-08,0.30876993025920985,0.11613590931932179,0.01683403938752673,0.18834288286457235,0.0,0.045324584205392156,0.0,0.03682158514179412,0.09726811311278,0.190502955709403
2022-03-12,0.371621755101196,0.23323296326661,0.0,0.0867081055340762,0.06714002269066975,0.024217181482352017,0.0,0.027785780750218727,0.05285856302755758,0.13643562814731974
2022-03-16,0.3052011570844566,0.2064168901917274,0.0,0.1917305207113217,0.05783698154352733,0.027765051296617282,0.0,0.01018716691244651,0.1272500249962499,0.07361220726365326
2022-03-20,0.2925843285865581,0.22748204733262004,0.011887826506145366,0.163960974907877,0.06238757103886028,0.05358606580124736,0.006647506393538205,0.05647256018838999,0.04575207720669539,0.0792390420380683
2022-03-24,0.31360176748823754,0.23879548730791156,0.011949858482633604,0.1646334446321709,0.11393470318128406,0.03802937320224484,0.0,0.0,0.03987483650589468,0.07918052919962282
2022-03-28,0.3516425520139456,0.25509672813844997,0.014557211196605638,0.14518366188496154,0.04962920968075478,0.042874132006314306,0.0,0.046546206981275,0.023675224178659006,0.0707950739190341
2022-04-01,0.3497881242725869,0.14524573784554026,0.034507441722354995,0.14346419309617553,0.06924273971274614,0.0999383837029446,0.004179648361790741,0.01948270080085997,0.030538329788912157,0.10361270069608876
2022-04-05,0.34516727684878196,0.08577068714491501,0.043169257734925186,0.15993090123712242,0.08317018605373973,0.10320906162809292,0.0141988053067649,0.009266536276924303,0.0024218256211707614,0.15369546214756283
2022-04-09,0.32119846970233423,0.10802547589752257,0.04917204809943058,0.13821769470719772,0.1152189685995023,0.09497773717640894,0.0,0.019719318100829913,0.020379674141925506,0.13309061357484822
2022-04-13,0.298704631350853,0.2210775843550965,0.04161142877470108,0.15071180044504412,0.12058181264227068,0.0635177177544311,0.0,0.030306921332459456,0.012837430973139963,0.060650672372004104
2022-04-17,0.4033374589461571,0.13479781844792216,0.031186698946521874,0.09736452781362298,0.0647258420905339,0.03743186866296748,0.0,0.0,0.014054210666261469,0.21710157442601308
2022-04-21,0.40871983155660935,0.06673328198490519,0.02831584213023259,0.1750134065616888,0.09467281045860523,0.047942139843165386,0.018826264357411075,0.020510921205032277,0.010022423389878526,0.12924307851247158
2022-04-25,0.3505667586165623,0.08748344945240885,0.05042068376099793,0.14795038869952817,0.10147893899134093,0.03315357080607801,0.06508081918367184,0.02124131539565264,0.0,0.14262407509375935
2022-04-29,0.44922891563166917,0.08741336636510164,0.0,0.2080241306493917,0.06386179435007189,0.02140597935411602,0.05781217540481095,0.0,0.04418535880710869,0.0680682794377299
2022-05-03,0.4042536092739731,0.11680975636577914,0.0,0.0742258922288982,0.1171215701815769,0.11172431172016498,0.0,0.0,0.020208240618951705,0.155656619610656
2022-05-07,0.2961654495664137,0.0649435496481011,0.0,0.2562780613998806,0.0,0.03791628241930539,0.0,0.08929371170845696,0.0,0.25540294525784224
2022-05-11,0.2419623227917635,0.134385502434798,0.04162683383912173,0.0907051941773778,0.23353811896256188,0.1065622594936121,0.0,0.0,0.0,0.15121976830076503
2022-05-15,0.4259788676480301,0.10884709164181343,0.0,0.11748748235517743,0.08590730321271443,0.13531312454306266,0.035970792731985404,0.03284129568012658,0.0,0.05765404218708994
2022-05-19,0.41662779309181047,0.12115583626821665,0.02107630003255831,0.08371476461094882,0.18879888039999437,0.10320518451132538,0.0,0.0,0.0,0.065421241085146
2022-05-23,0.3118731005167227,0.2413438837418082,0.0,0.15591248570589802,0.035016127971357926,0.12189149847730038,0.0,0.030043488280406483,0.035182283182042265,0.06873713212446403
2022-05-27,0.17890509448069347,0.21463501764492687,0.1108067808368495,0.24357199370375468,0.0,0.12216714661008768,0.0,0.09219785583809965,0.0,0.03771611088558815


==> bioweapon_plottable.csv <==
date,Military-Biological Activities,Documentary Evidence and Formal Reports,Involvement of United States,Involvement of Global Entities and High-Profile Individuals,Specific Pathogens and Diseases,Human Rights Violations and Unethical Practices,Safety Violations and Risks,Strategic Location of Laboratories,Information Warfare and Propaganda Accusations,Global Health Threats and Pandemic Potential,Call for International Legal and Political Action
2022-02-25,0.2720331317399921,0.0,0.28167649619342827,0.21219920947041257,0.0,0.018182572475372777,0.021055567600213647,0.19485302252058065,0.0,0.0,0.0
2022-03-01,0.2974562905448116,0.0,0.2537256718978293,0.10309478916350594,0.04176979619912965,0.030009421895355905,0.12376398230938529,0.15018004798998233,0.0,0.0,0.0
2022-03-05,0.26942977536711904,0.015195375607587503,0.21204431379892047,0.06273525587813865,0.06747125245814527,0.09422426161350109,0.15673130552960898,0.07305286478069738,0.029658945502838988,0.015116438121603001,0.00434021134183961
2022-03-09,0.22448894580537265,0.019583563449721328,0.25912583981905774,0.08372169160902972,0.0337767008232299,0.12202494672645652,0.1527644331625294,0.04358616549835877,0.026056683885543205,0.019029673240838516,0.015841355979862293
2022-03-13,0.22305379741620843,0.01227792735158493,0.242690690726235,0.08528920783374873,0.03930828269225039,0.11881928836658752,0.155578987894676,0.07267501912128892,0.02536570505926258,0.02080582564087577,0.0041352678972817495
2022-03-17,0.24989034036618296,0.037921844751899185,0.2617099870785398,0.07892160773900728,0.05069419646478553,0.09518774369734408,0.127488109397694,0.04143584730003748,0.026109140448174573,0.027898487067354826,0.00274269568898027
2022-03-21,0.284154170689135,0.011283797176726564,0.26596627025233643,0.0892950378330784,0.04898698320222298,0.08586587798158873,0.10881998418699408,0.06702973029258362,0.019057167461497354,0.019540980923836777,0.0
2022-03-25,0.303249461306924,0.01013254429184358,0.27086647264651204,0.08668480766353061,0.007259603626189299,0.10663722909938037,0.1258179425023759,0.051459356828011706,0.022503879633704857,0.0036747168685473796,0.01171398553298026
2022-03-29,0.2971944484214378,0.027619338277866504,0.24853551856380623,0.09316079019063246,0.02295543255581429,0.1123332697148369,0.13667949778940575,0.038744602458901226,0.009961972651493622,0.005595061643905462,0.007220067731899783
2022-04-02,0.25570060924570753,0.0,0.2220046087275442,0.13673406598546542,0.020962338282563,0.07728552282741205,0.15295619209096567,0.04078287180901391,0.03575825376929527,0.05781553726203292,0.0
2022-04-06,0.26270736436163816,0.016429631831670167,0.3104562678862274,0.10673241750585927,0.017996201900483202,0.057951552247474065,0.10947495564500904,0.07109285384775124,0.01416965183667351,0.03298910293721398,0.0
2022-04-10,0.21815431004110467,0.0,0.2253726222141234,0.11821381160646494,0.04985155775140373,0.10711395623161205,0.12057032081359263,0.11988920960664605,0.016215623953149617,0.02461858778190293,0.0
2022-04-14,0.3380628911060406,0.013466663794517346,0.28665367152773347,0.06510551787882884,0.037665863832098835,0.08254654333581574,0.10650217625464391,0.04209489122042653,0.0,0.027901781049894738,0.0
2022-04-18,0.24352180264732978,0.055800171229425925,0.3283739766564614,0.04451431357533295,0.048417240291820124,0.0641399423757395,0.14338539440269268,0.05710987987080908,0.0,0.014737278950388556,0.0
2022-04-22,0.3904601378976561,0.0,0.2840407032421742,0.0,0.16638114921681743,0.0,0.0,0.0847249160771542,0.0,0.07439309356619808,0.0
2022-04-26,0.22843168919038068,0.0,0.24740757719589435,0.12489858515971951,0.04217956079453054,0.12017459752379794,0.18022491830656856,0.038641795781854484,0.0,0.018041276047253932,0.0
2022-04-30,0.21902685834805705,0.00660092226007158,0.28355924039040115,0.15787239363380667,0.0378183547423187,0.06432258926871011,0.09179207051158063,0.09516632252493683,0.029755347905740265,0.0,0.014085900414377
2022-05-04,0.22763620378280897,0.0,0.2177060202663602,0.07156708192125164,0.0,0.10084401666830244,0.18937670065383597,0.10225905429336433,0.046749566024109054,0.0438613563899674,0.0
2022-05-08,0.28022494257973074,0.012507911387692559,0.25041642097241523,0.11984864263167141,0.0356586356542805,0.08975577425219541,0.10957490834529841,0.04576487653430062,0.03862354909220599,0.017624338550209118,0.0
2022-05-12,0.258221928340032,0.017745287841194633,0.20996532905328733,0.11639196786282255,0.04008879314835742,0.11298108056828013,0.11428208250563623,0.020235293474031333,0.027390545772670836,0.02548850791554968,0.05720918351813787
2022-05-16,0.23032740074080485,0.010352861140354178,0.2956097913961338,0.09802537837567227,0.056660256362764456,0.0941458507827168,0.10832564379473716,0.06698818209350095,0.027936229827358407,0.005090413119128938,0.006537992366828211
2022-05-20,0.2296682379760676,0.0,0.27515772622477624,0.14151014415815977,0.06707971650689458,0.10239770046667988,0.09576348884668655,0.028491783325454614,0.0,0.059931202495280764,0.0
2022-05-24,0.2692946065095446,0.03767046301141457,0.26094797389817675,0.033910098764689645,0.1199056940387981,0.06739311800557421,0.16065078024906196,0.00873558831053987,0.00905450239138371,0.023685282232551196,0.00875189258826539
2022-05-28,0.192533949525272,0.0,0.3037326787205871,0.2308558842804184,0.0,0.0,0.09062811333165546,0.18224937414206702,0.0,0.0,0.0


==> macro_dfs_plots.csv <==
date,Bucha Ukraine,Bioweapons,Denazification,EU Accession,Chemical Weapons,Humanitarian Corridors
2022-02-24,0.041284403669724766,0.019193857965451058,0.23725728155339804,0.00995732574679943,0.02127659574468085,0.02962962962962963
2022-02-27,0.36926605504587157,0.009596928982725529,1.0,1.0,0.1276595744680851,0.007407407407407408
2022-03-02,0.3073394495412844,0.0326295585412668,0.9277912621359224,0.1379800853485064,0.02127659574468085,0.022222222222222223
2022-03-05,0.055045871559633024,0.28598848368522073,0.4453883495145631,0.07112375533428164,0.007092198581560284,0.4740740740740741
2022-03-08,0.05045871559633028,1.0,0.6116504854368933,0.1635846372688478,0.15602836879432624,0.7111111111111111
2022-03-11,0.016055045871559634,0.4184261036468331,0.38470873786407767,0.3755334281650072,0.014184397163120569,0.7407407407407408
2022-03-14,0.04357798165137615,0.16506717850287908,0.6741504854368932,0.15220483641536273,0.19858156028368795,0.7925925925925926
2022-03-17,0.05275229357798165,0.31861804222648754,0.4915048543689321,0.1251778093883357,0.0,0.8074074074074075
2022-03-20,0.08486238532110091,0.11324376199616125,0.570995145631068,0.27311522048364156,0.028368794326241138,0.8370370370370371
2022-03-23,0.08486238532110091,0.31094049904030713,0.558252427184466,0.17211948790896162,0.23404255319148937,0.7481481481481482
2022-03-26,0.0871559633027523,0.08829174664107488,0.43325242718446605,0.031294452347083924,0.014184397163120569,0.25925925925925924
2022-03-29,0.20642201834862386,0.27831094049904026,0.5703883495145631,0.23897581792318634,0.014184397163120569,1.0
2022-04-01,0.5045871559633027,0.08637236084452977,0.40169902912621364,0.11379800853485064,0.0,0.15555555555555556
2022-04-04,1.0,0.0710172744721689,0.6941747572815534,0.07396870554765292,0.03546099290780142,0.48888888888888893
2022-04-07,0.3532110091743119,0.015355086372360846,0.44902912621359226,0.17923186344238975,0.0,0.21481481481481482
2022-04-10,0.1330275229357798,0.024952015355086378,0.5412621359223302,0.08534850640113797,1.0,0.06666666666666667
2022-04-13,0.08944954128440367,0.11900191938579656,0.5588592233009709,0.07396870554765292,0.09929078014184398,0.2074074074074074
2022-04-16,0.05045871559633028,0.02687140115163148,0.3422330097087379,0.1763869132290185,0.007092198581560284,0.08888888888888889
2022-04-19,0.11009174311926605,0.04030710172744722,0.5570388349514563,0.18634423897581792,0.06382978723404255,0.31111111111111117
2022-04-22,0.08486238532110091,0.015355086372360846,0.2627427184466019,0.08108108108108109,0.007092198581560284,0.16296296296296298
2022-04-25,0.055045871559633024,0.01727447216890595,0.5279126213592233,0.18349928876244667,0.09929078014184398,0.24444444444444446
2022-04-28,0.05045871559633028,0.01727447216890595,0.39199029126213597,0.034139402560455195,0.028368794326241138,0.022222222222222223
2022-05-01,0.05045871559633028,0.07293666026871402,0.36771844660194175,0.08250355618776671,0.02127659574468085,0.1925925925925926
2022-05-04,0.0665137614678899,0.03071017274472169,0.46177184466019416,0.1379800853485064,0.007092198581560284,0.14814814814814814
2022-05-07,0.03669724770642202,0.0038387715930902114,0.3525485436893204,0.26173541963015645,0.007092198581560284,0.007407407407407408
2022-05-10,0.020642201834862383,0.11324376199616124,0.4235436893203884,0.20199146514935987,0.007092198581560284,0.10370370370370371
2022-05-13,0.04357798165137615,0.04222648752399232,0.2900485436893204,0.05689900426742532,0.007092198581560284,0.014814814814814815
2022-05-16,0.08256880733944953,0.08637236084452977,0.46055825242718446,0.14224751066856328,0.014184397163120569,0.08148148148148149
2022-05-19,0.048165137614678895,0.06142034548944338,0.2827669902912621,0.10241820768136559,0.007092198581560284,0.10370370370370371
2022-05-22,0.052752293577981654,0.019193857965451058,0.379247572815534,0.1806543385490754,0.028368794326241138,0.05925925925925926
2022-05-25,0.06880733944954129,0.06142034548944338,0.43203883495145634,0.1465149359886202,0.007092198581560284,0.02962962962962963
2022-05-28,0.0022935779816513763,0.007677543186180423,0.024271844660194174,0.00995732574679943,0.0,0.0


==> narratives_plot.csv <==
date,Bucha Massacre (Ukrainian Perspective),Bio-weapon Labs in Ukraine,Denazification of Ukraine,Ukraine should be an EU Member State,Use of Chemical Weaopns by Russia,Humanitarian Corridors / Russian Interference,Bucha Massacre (Russian Perspective),NATO is a Threat to Russia
2022-02-24,0.041284403669724766,0.019193857965451058,0.23725728155339804,0.00995732574679943,0.02127659574468085,0.02962962962962963,0.06761565836298933,0.3132530120481928
2022-02-27,0.36926605504587157,0.009596928982725529,1.0,1.0,0.1276595744680851,0.007407407407407408,0.15302491103202848,0.6947791164658634
2022-03-02,0.3073394495412844,0.0326295585412668,0.9277912621359224,0.1379800853485064,0.02127659574468085,0.022222222222222223,0.14946619217081852,0.967871485943775
2022-03-05,0.055045871559633024,0.28598848368522073,0.4453883495145631,0.07112375533428164,0.007092198581560284,0.4740740740740741,0.07829181494661921,0.3895582329317269
2022-03-08,0.05045871559633028,1.0,0.6116504854368933,0.1635846372688478,0.15602836879432624,0.7111111111111111,0.07473309608540926,0.5903614457831325
2022-03-11,0.016055045871559634,0.4184261036468331,0.38470873786407767,0.3755334281650072,0.014184397163120569,0.7407407407407408,0.08185053380782918,0.3253012048192771
2022-03-14,0.04357798165137615,0.16506717850287908,0.6741504854368932,0.15220483641536273,0.19858156028368795,0.7925925925925926,0.060498220640569395,0.5943775100401607
2022-03-17,0.05275229357798165,0.31861804222648754,0.4915048543689321,0.1251778093883357,0.0,0.8074074074074075,0.042704626334519574,0.43373493975903615
2022-03-20,0.08486238532110091,0.11324376199616125,0.570995145631068,0.27311522048364156,0.028368794326241138,0.8370370370370371,0.053380782918149475,0.4377510040160642
2022-03-23,0.08486238532110091,0.31094049904030713,0.558252427184466,0.17211948790896162,0.23404255319148937,0.7481481481481482,0.07473309608540926,1.0
2022-03-26,0.0871559633027523,0.08829174664107488,0.43325242718446605,0.031294452347083924,0.014184397163120569,0.25925925925925924,0.049822064056939494,0.21686746987951808
2022-03-29,0.20642201834862386,0.27831094049904026,0.5703883495145631,0.23897581792318634,0.014184397163120569,1.0,0.03558718861209965,0.44979919678714864
2022-04-01,0.5045871559633027,0.08637236084452977,0.40169902912621364,0.11379800853485064,0.0,0.15555555555555556,0.7366548042704626,0.3293172690763052
2022-04-04,1.0,0.0710172744721689,0.6941747572815534,0.07396870554765292,0.03546099290780142,0.48888888888888893,1.0,0.5301204819277109
2022-04-07,0.3532110091743119,0.015355086372360846,0.44902912621359226,0.17923186344238975,0.0,0.21481481481481482,0.2704626334519573,0.47791164658634544
2022-04-10,0.1330275229357798,0.024952015355086378,0.5412621359223302,0.08534850640113797,1.0,0.06666666666666667,0.1601423487544484,0.321285140562249
2022-04-13,0.08944954128440367,0.11900191938579656,0.5588592233009709,0.07396870554765292,0.09929078014184398,0.2074074074074074,0.08540925266903915,0.4939759036144578
2022-04-16,0.05045871559633028,0.02687140115163148,0.3422330097087379,0.1763869132290185,0.007092198581560284,0.08888888888888889,0.03202846975088968,0.2369477911646586
2022-04-19,0.11009174311926605,0.04030710172744722,0.5570388349514563,0.18634423897581792,0.06382978723404255,0.31111111111111117,0.028469750889679714,0.4899598393574297
2022-04-22,0.08486238532110091,0.015355086372360846,0.2627427184466019,0.08108108108108109,0.007092198581560284,0.16296296296296298,0.07473309608540925,0.2570281124497992
2022-04-25,0.055045871559633024,0.01727447216890595,0.5279126213592233,0.18349928876244667,0.09929078014184398,0.24444444444444446,0.11743772241992884,0.6626506024096386
2022-04-28,0.05045871559633028,0.01727447216890595,0.39199029126213597,0.034139402560455195,0.028368794326241138,0.022222222222222223,0.042704626334519574,0.40160642570281124
2022-05-01,0.05045871559633028,0.07293666026871402,0.36771844660194175,0.08250355618776671,0.02127659574468085,0.1925925925925926,0.03914590747330961,0.42971887550200805
2022-05-04,0.0665137614678899,0.03071017274472169,0.46177184466019416,0.1379800853485064,0.007092198581560284,0.14814814814814814,0.09252669039145908,0.5502008032128514
2022-05-07,0.03669724770642202,0.0038387715930902114,0.3525485436893204,0.26173541963015645,0.007092198581560284,0.007407407407407408,0.014234875444839857,0.3253012048192771
2022-05-10,0.020642201834862383,0.11324376199616124,0.4235436893203884,0.20199146514935987,0.007092198581560284,0.10370370370370371,0.03558718861209965,0.5180722891566265
2022-05-13,0.04357798165137615,0.04222648752399232,0.2900485436893204,0.05689900426742532,0.007092198581560284,0.014814814814814815,0.014234875444839857,0.37349397590361444
2022-05-16,0.08256880733944953,0.08637236084452977,0.46055825242718446,0.14224751066856328,0.014184397163120569,0.08148148148148149,0.04982206405693951,0.4497991967871486
2022-05-19,0.048165137614678895,0.06142034548944338,0.2827669902912621,0.10241820768136559,0.007092198581560284,0.10370370370370371,0.049822064056939494,0.3092369477911647
2022-05-22,0.052752293577981654,0.019193857965451058,0.379247572815534,0.1806543385490754,0.028368794326241138,0.05925925925925926,0.021352313167259787,0.24096385542168672
2022-05-25,0.06880733944954129,0.06142034548944338,0.43203883495145634,0.1465149359886202,0.007092198581560284,0.02962962962962963,0.024911032028469747,0.2931726907630522
2022-05-28,0.0022935779816513763,0.007677543186180423,0.024271844660194174,0.00995732574679943,0.0,0.0,0.0,0.03614457831325301


==> narratives_plot2.csv <==
date,Bucha Massacre (Ukrainian Perspective),Bio-weapon Labs in Ukraine,Denazification of Ukraine,Ukraine should be an EU Member State,Use of Chemical Weaopns by Russia,Humanitarian Corridors / Russian Interference,Bucha Massacre (Russian Perspective),NATO is a Threat to Russia
2022-02-24,0.041284403669724766,0.019193857965451058,0.23725728155339804,0.00995732574679943,0.02127659574468085,0.02962962962962963,0.06761565836298933,0.3132530120481928
2022-02-27,0.36926605504587157,0.009596928982725529,1.0,1.0,0.1276595744680851,0.007407407407407408,0.15302491103202848,0.6947791164658634
2022-03-02,0.3073394495412844,0.0326295585412668,0.9277912621359224,0.1379800853485064,0.02127659574468085,0.022222222222222223,0.14946619217081852,0.967871485943775
2022-03-05,0.055045871559633024,0.28598848368522073,0.4453883495145631,0.07112375533428164,0.007092198581560284,0.4740740740740741,0.07829181494661921,0.3895582329317269
2022-03-08,0.05045871559633028,1.0,0.6116504854368933,0.1635846372688478,0.15602836879432624,0.7111111111111111,0.07473309608540926,0.5903614457831325
2022-03-11,0.016055045871559634,0.4184261036468331,0.38470873786407767,0.3755334281650072,0.014184397163120569,0.7407407407407408,0.08185053380782918,0.3253012048192771
2022-03-14,0.04357798165137615,0.16506717850287908,0.6741504854368932,0.15220483641536273,0.19858156028368795,0.7925925925925926,0.060498220640569395,0.5943775100401607
2022-03-17,0.05275229357798165,0.31861804222648754,0.4915048543689321,0.1251778093883357,0.0,0.8074074074074075,0.042704626334519574,0.43373493975903615
2022-03-20,0.08486238532110091,0.11324376199616125,0.570995145631068,0.27311522048364156,0.028368794326241138,0.8370370370370371,0.053380782918149475,0.4377510040160642
2022-03-23,0.08486238532110091,0.31094049904030713,0.558252427184466,0.17211948790896162,0.23404255319148937,0.7481481481481482,0.07473309608540926,1.0
2022-03-26,0.0871559633027523,0.08829174664107488,0.43325242718446605,0.031294452347083924,0.014184397163120569,0.25925925925925924,0.049822064056939494,0.21686746987951808
2022-03-29,0.20642201834862386,0.27831094049904026,0.5703883495145631,0.23897581792318634,0.014184397163120569,1.0,0.03558718861209965,0.44979919678714864
2022-04-01,0.5045871559633027,0.08637236084452977,0.40169902912621364,0.11379800853485064,0.0,0.15555555555555556,0.7366548042704626,0.3293172690763052
2022-04-04,1.0,0.0710172744721689,0.6941747572815534,0.07396870554765292,0.03546099290780142,0.48888888888888893,1.0,0.5301204819277109
2022-04-07,0.3532110091743119,0.015355086372360846,0.44902912621359226,0.17923186344238975,0.0,0.21481481481481482,0.2704626334519573,0.47791164658634544
2022-04-10,0.1330275229357798,0.024952015355086378,0.5412621359223302,0.08534850640113797,1.0,0.06666666666666667,0.1601423487544484,0.321285140562249
2022-04-13,0.08944954128440367,0.11900191938579656,0.5588592233009709,0.07396870554765292,0.09929078014184398,0.2074074074074074,0.08540925266903915,0.4939759036144578
2022-04-16,0.05045871559633028,0.02687140115163148,0.3422330097087379,0.1763869132290185,0.007092198581560284,0.08888888888888889,0.03202846975088968,0.2369477911646586
2022-04-19,0.11009174311926605,0.04030710172744722,0.5570388349514563,0.18634423897581792,0.06382978723404255,0.31111111111111117,0.028469750889679714,0.4899598393574297
2022-04-22,0.08486238532110091,0.015355086372360846,0.2627427184466019,0.08108108108108109,0.007092198581560284,0.16296296296296298,0.07473309608540925,0.2570281124497992
2022-04-25,0.055045871559633024,0.01727447216890595,0.5279126213592233,0.18349928876244667,0.09929078014184398,0.24444444444444446,0.11743772241992884,0.6626506024096386
2022-04-28,0.05045871559633028,0.01727447216890595,0.39199029126213597,0.034139402560455195,0.028368794326241138,0.022222222222222223,0.042704626334519574,0.40160642570281124
2022-05-01,0.05045871559633028,0.07293666026871402,0.36771844660194175,0.08250355618776671,0.02127659574468085,0.1925925925925926,0.03914590747330961,0.42971887550200805
2022-05-04,0.0665137614678899,0.03071017274472169,0.46177184466019416,0.1379800853485064,0.007092198581560284,0.14814814814814814,0.09252669039145908,0.5502008032128514
2022-05-07,0.03669724770642202,0.0038387715930902114,0.3525485436893204,0.26173541963015645,0.007092198581560284,0.007407407407407408,0.014234875444839857,0.3253012048192771
2022-05-10,0.020642201834862383,0.11324376199616124,0.4235436893203884,0.20199146514935987,0.007092198581560284,0.10370370370370371,0.03558718861209965,0.5180722891566265
2022-05-13,0.04357798165137615,0.04222648752399232,0.2900485436893204,0.05689900426742532,0.007092198581560284,0.014814814814814815,0.014234875444839857,0.37349397590361444
2022-05-16,0.08256880733944953,0.08637236084452977,0.46055825242718446,0.14224751066856328,0.014184397163120569,0.08148148148148149,0.04982206405693951,0.4497991967871486
2022-05-19,0.048165137614678895,0.06142034548944338,0.2827669902912621,0.10241820768136559,0.007092198581560284,0.10370370370370371,0.049822064056939494,0.3092369477911647
2022-05-22,0.052752293577981654,0.019193857965451058,0.379247572815534,0.1806543385490754,0.028368794326241138,0.05925925925925926,0.021352313167259787,0.24096385542168672
2022-05-25,0.06880733944954129,0.06142034548944338,0.43203883495145634,0.1465149359886202,0.007092198581560284,0.02962962962962963,0.024911032028469747,0.2931726907630522
2022-05-28,0.0022935779816513763,0.007677543186180423,0.024271844660194174,0.00995732574679943,0.0,0.0,0.0,0.03614457831325301


==> nazis_plottable.csv <==
date,Ukrainian nationalism linked with neo-Nazism,Rewriting of World War II history and legacy,Russian actions as combating Nazism,Western support for Ukrainian neo-Nazism,Ukrainian leaders depicted as Nazi sympathizers,Cultural symbols used in conflict narratives,Propagation of neo-Nazi themes in media,Russian patriotism against neo-Nazism,Highlighting suffering from neo-Nazi actions,Accusations of war crimes by Ukrainian forces,Russia's stance against neo-Nazism,Effects of neo-Nazi policies on civilians
2022-02-20,0.1304306858247842,0.01035458366582239,0.06369150937402095,0.0630428116895514,0.06347341125726902,0.0666757759415969,0.07844027720884665,0.020883232996351725,0.13687718850078023,0.19969470365854555,0.026070415109126395,0.1403654047733046
2022-02-24,0.08727355437540453,0.001382353542840045,0.10217265345399222,0.027952702500919736,0.08699201263232184,0.11130663413769089,0.0908615546726062,0.025692749714016343,0.13955653456671632,0.16217818742299836,0.04637095989867506,0.11826010308181846
2022-02-28,0.07659143188895798,0.0017632943265829507,0.07553185850617941,0.02333388484647589,0.05691497366020193,0.13558238566056388,0.12477390600218173,0.016491722339779243,0.15528306018470925,0.14762641581864322,0.04063199549835274,0.14547507126737177
2022-03-04,0.09035344617383219,0.0022191742133414127,0.06530171635037188,0.03206955741960619,0.08598759483393563,0.14211990319178563,0.13542155648107704,0.010375332632601045,0.13871795601438158,0.1391387663386836,0.021550944990647598,0.1367440513597362
2022-03-08,0.09784563793017768,0.0026705496142537203,0.07007543248522985,0.04154781532530444,0.06715664640996187,0.15812372574641448,0.14318901826596286,0.010822890998401587,0.13348061885419987,0.12134555460133115,0.024270308863599332,0.12947180090516316
2022-03-12,0.10599023450809465,0.001887515770928383,0.0825631811784656,0.028706039652420284,0.0758365344867402,0.13642484024404047,0.13137803003364343,0.020785985815890074,0.13643572456858855,0.13128588979874165,0.033768939950559324,0.1149370839918874
2022-03-16,0.120069272131028,0.0009459049564877721,0.06594616967166354,0.04152172170740717,0.08516210280088737,0.13387147983180953,0.13972014973131025,0.01825909403560464,0.14266404274620037,0.11540314611150086,0.02913179028839032,0.10730512598771016
2022-03-20,0.09355129852509808,0.001143560110094371,0.08368537642567563,0.025730169899575425,0.0802394653929859,0.14189200459200427,0.1324223881932004,0.0190648370579516,0.14751950500049935,0.13585713911713032,0.02826813629903285,0.11062611938675183
2022-03-24,0.0812546931449266,0.003065566498374281,0.08452625384306496,0.022144165325391343,0.07943540425432158,0.16397961497402722,0.16571127397396584,0.016002130298712787,0.13811594299431962,0.12422252683790244,0.026652675214933322,0.09488975264006
2022-03-28,0.1036397707753841,0.002084595809783529,0.08657006416022789,0.028947229436250273,0.07521782416648391,0.16394488819309114,0.12951779465051372,0.01759254693615961,0.1530685715851404,0.11578079574052255,0.02944028860963012,0.09419562993681276
2022-04-01,0.0952758078868734,0.0020342020525459413,0.09196840527926795,0.028509702388420405,0.07198978341818635,0.15151795890559572,0.1453553126895228,0.016268547324648275,0.14317666420793618,0.13644630686781087,0.029064947195026187,0.08839236178416597
2022-04-05,0.07806059822066315,0.0018232993509164851,0.08686740306083923,0.0391879075142141,0.06956800689743219,0.16090716924026188,0.1420017409621008,0.015575666139190987,0.14068653057821603,0.13569822768005166,0.033650653550591825,0.09597279680552166
2022-04-09,0.09898012501787093,0.004206634006056357,0.07708967230485474,0.033230124918586,0.07420698089860915,0.17207570475674594,0.14054316310339152,0.01479938317127713,0.1316958471702795,0.14025120193676732,0.02529426410429515,0.0876268986112663
2022-04-13,0.08077509590181745,0.005582983449028105,0.07596864894056142,0.030119318074051295,0.08004999264953346,0.1635740056109948,0.13046229063012696,0.022024382570892172,0.14942563308491,0.1270472648412861,0.03318484074457415,0.10178554350222413
2022-04-17,0.09400560892434981,0.004221822343958468,0.11507334064686181,0.02946936562695867,0.07267902598526962,0.17199821388950973,0.12654400174790675,0.022543345088789166,0.13734011499323914,0.10178250297368586,0.03539399742567801,0.08894866035379294
2022-04-21,0.08051608287767238,0.009885745112116236,0.08843102069887275,0.04696783023611907,0.05632501572499997,0.18591854758705814,0.12982200007736583,0.01791871974450739,0.15369133268432322,0.09769713961888629,0.040393591972134546,0.09243297366594418
2022-04-25,0.11977371283302311,0.001784861512264271,0.07288076692036333,0.04322097429794393,0.09539101784873212,0.14435892228445107,0.1535134710784452,0.011518908441635252,0.13419127822327057,0.11389097836267682,0.024179521054030723,0.08529558714316363
2022-04-29,0.10232256651796523,0.007293452038348122,0.0630614170608393,0.03881196841638778,0.07110846140653261,0.1730948098611667,0.10620401716317933,0.021515211245183685,0.15275008713583912,0.14314070222163258,0.03252937145930264,0.08816793547362288
2022-05-03,0.11091296543289285,0.004052219121531352,0.0819856708387929,0.03386431517374974,0.07120286676003262,0.16439515319951775,0.1394934491103693,0.015839327100423423,0.14138768683704758,0.11037385022005355,0.03368361566319354,0.0928088805423954
2022-05-07,0.07943402218803584,0.008946024127982281,0.14053636019607713,0.026409607722067997,0.058590704249925595,0.1800492674474563,0.09274024445065356,0.057115939548279586,0.12672738202143274,0.0830272634242502,0.07911769803503302,0.06730548658880577
2022-05-11,0.10237812952248125,0.008411537171676607,0.08544497285179424,0.04645486399696501,0.06345297184849072,0.16161756123937943,0.12441120929559595,0.02241992491956104,0.15302443597231857,0.10299153584368052,0.042238305759632326,0.08715455157842433
2022-05-15,0.09290879345251818,0.0028604491804643086,0.0701269599060948,0.04162967642321116,0.06728159388685014,0.1762573180921809,0.12839928290154679,0.019095084085762402,0.16122310368631684,0.11747488419268144,0.03722241196332931,0.08552044222904374
2022-05-19,0.10278769019709695,0.0064672181920029164,0.08593254074047012,0.032923896934289876,0.06495892234662216,0.1867311024221512,0.12901849015673042,0.012919341747800602,0.1542381685900739,0.11057383954027132,0.030632149864507387,0.08281663926798317
2022-05-23,0.09877158744826844,0.0039530883683816485,0.07245132792675242,0.04564904151887929,0.07522351703531606,0.17351393929847045,0.11844859469278729,0.010610750190876919,0.14856038066859142,0.1544025014449156,0.031414639720441305,0.06700063168631916
2022-05-27,0.10444189352447318,0.0,0.07313262079735813,0.03165736320291744,0.037486618539687086,0.16033202291345786,0.16702298668102694,0.014194001936603152,0.17619250868650868,0.13223900254859636,0.028773556118009545,0.07452742505136165


==> ru_bucha_plottable.csv <==
date,Denial of Russian War Crimes in Bucha,Claims of Ukrainian Responsibility for Civilian Casualties,Allegations of Western and Ukrainian Propaganda,Military Operations,Narratives of Russian Victimhood and Unjust Aggression,Claims of Ukrainian Aggression and Provocations,Critiques of Russian Military Operations and Invasion,International Responses and Condemnations,Conspiracy Theories and Alternative Narratives about Bucha,Reports and Investigations of War Crimes and Atrocities,Portrayal of Ukraine as Sabotaging Peace and Spreading Deception
2022-02-21,0.0,0.0,0.21860096376933394,0.18073385937536438,0.08562575149303354,0.1822731245848546,0.12368131490600852,0.038805791803464586,0.0,0.0,0.17027919406794043
2022-02-25,0.0,0.020630488416819425,0.163624810869926,0.4709940017246417,0.04340708266101906,0.1197451481175558,0.08340972464470801,0.011687676545272427,0.04203069630032922,0.0,0.044470370719728376
2022-03-01,0.0,0.01947132477862043,0.21392606667272868,0.44155007174491456,0.041090177589695076,0.12863076057943493,0.08144873199758566,0.010901980832650881,0.009759342709455847,0.0,0.05322154309491394
2022-03-05,0.0,0.0,0.24367229611753757,0.47801806826678056,0.0,0.08994712224135913,0.04175536079835212,0.06167204266256931,0.021066885689947856,0.0,0.06386822422345345
2022-03-09,0.0,0.017246802038608032,0.21182271624827506,0.22275199722227074,0.07304372336742368,0.20452286174104992,0.08586864147774119,0.01785439752776461,0.0,0.008754696037666852,0.1581341643391999
2022-03-13,0.0,0.024110142638905197,0.20887094841931936,0.22916959553703856,0.07503880174306048,0.20198333765340187,0.08842626061714594,0.049670601326549026,0.0,0.0,0.12273031206457956
2022-03-17,0.0,0.015050463692975297,0.25997102281315243,0.1808458363434937,0.08006762412649793,0.20855736599566066,0.09969956234412651,0.07087970776570897,0.0,0.0,0.08492841691838449
2022-03-21,0.0,0.03175648898167541,0.18675296372916686,0.13269293010026026,0.14098319592737482,0.21327563294828855,0.09523442435443243,0.03126017493448574,0.010555921113669998,0.010133852022139823,0.14735441588850612
2022-03-25,0.0,0.0,0.2805403661227664,0.2530833846917154,0.07016412661747952,0.23134760164441381,0.06634551759109085,0.0,0.0,0.0,0.09851900333253402
2022-03-29,0.0,0.06162422370957943,0.20070834968647186,0.20271323133689512,0.06447573289164422,0.18178839262479632,0.07918126143206594,0.029453610373328463,0.03204358615520004,0.0,0.1480116117900186
2022-04-02,0.04954509368499393,0.05003687955058434,0.199805481248323,0.33974442191292226,0.07176444697014588,0.12926553916092817,0.04205170852600766,0.012049904013784571,0.025062115019914715,0.015643963145540833,0.06503044676685463
2022-04-06,0.009973343691136772,0.078050285686024,0.1835327819299674,0.3555907918208769,0.08683989783215151,0.16849421718344618,0.02245194375362794,0.010670853027565595,0.022435441820302462,0.0,0.061960443254901264
2022-04-10,0.0,0.08198058872442013,0.2752426658115709,0.21620796396154768,0.09563589035398257,0.18990941686161467,0.04631180377346553,0.025199211333264908,0.00816724035533222,0.0,0.06134521882480139
2022-04-14,0.0,0.05166914244429243,0.22583063356583785,0.27921355427320127,0.05167304669524504,0.2275880162573288,0.0,0.0,0.0,0.0,0.16402560676409458
2022-04-18,0.07583380217187524,0.04176424343093448,0.12298407325471801,0.33384695212285126,0.07958030717318017,0.1924657266368882,0.07532432292494486,0.0,0.0,0.0,0.07820057228460775
2022-04-22,0.0,0.045225542005405704,0.10648906024115543,0.5725008903728418,0.04760513490097492,0.07961066433543365,0.05979945522638269,0.0,0.014235316386670704,0.014252538800698817,0.06028139773043629
2022-04-26,0.015948904183581254,0.04382528301523631,0.23883300155843953,0.22731264138537866,0.0321927121707447,0.1793104920007877,0.04452001043345118,0.0602038061709747,0.015273024437113827,0.01565249932050901,0.12692762532378316
2022-04-30,0.0,0.03014688731600571,0.22911093514724976,0.2054973369297286,0.11837575009703798,0.22516905174669358,0.0,0.028581090415627848,0.0,0.0,0.16311894834765656
2022-05-04,0.0,0.01929742272315192,0.2835388809855463,0.3018176018074671,0.05295511183707072,0.16725641689538445,0.05428469092092399,0.0,0.019324655133599447,0.0,0.1015252196968561
2022-05-08,0.0,0.0,0.16553491204655926,0.17964889689737476,0.08724122162933565,0.24037535732390555,0.2487853103056104,0.0,0.0,0.0,0.0784143017972144
2022-05-12,0.0,0.0,0.3306708528736168,0.3595469591203157,0.0,0.15591556324507128,0.0,0.0,0.0,0.0,0.15386662476099625
2022-05-16,0.0,0.05632153567192943,0.28759184148103256,0.2754773578611544,0.0,0.2501360245515829,0.0,0.023978132440994282,0.027617381994790715,0.0,0.07887772599851572
2022-05-20,0.0,0.0,0.21056787109001057,0.5871446180318501,0.0,0.10166407185259638,0.0,0.0,0.0,0.0,0.10062343902554287
2022-05-24,0.036711942546363265,0.13267396102290613,0.21204804015962092,0.13951157725959765,0.10306577450676999,0.14186603123876565,0.06091253469880564,0.0,0.0,0.033050937427134046,0.14015920114003674


==> telegram_data.csv <==
date,Russian Military Actions and Atrocities,Ukrainian Resistance and Military Operations,International Reactions and Diplomatic Movements,Humanitarian Crisis and Civilian Impact,Information and Documentation,Information Warfare/Propaganda,War Crimes Investigations and Accountability,Economic and Infrastructural Impact,Internal Displacement and Refugee Crisis,Comparative References to Bucha
2022-02-24,0.23116068581470778,0.21801660051754176,0.020840038508230622,0.20672348258629045,0.02356557703843156,0.06386294639897136,0.0,0.0,0.0,0.23583066913582648
2022-02-26,0.3635952861935053,0.1418940699729882,0.02250518425314835,0.1704140514920054,0.04912649523301904,0.05672930902300743,0.0,0.01415907343071788,0.016384431646948517,0.16519209875465993
2022-02-28,0.44600946814661974,0.11008594096929192,0.0,0.12408292509556637,0.05586432326093322,0.1311721928556084,0.0,0.05030001840080164,0.005133030702031514,0.07735210056914718
2022-03-02,0.38345550981982823,0.23225936554034415,0.012747121973082323,0.13722106290214514,0.03493668693636289,0.04034580268137463,0.005514302273339818,0.04861356102563996,0.025221702742675982,0.07968488410520687
2022-03-04,0.3891023373103247,0.2104140841249442,0.0,0.18284070289029578,0.01878449977704516,0.07782152920199258,0.0,0.0651195487721838,0.009061386374650583,0.04685591154856324
2022-03-06,0.2807591066944494,0.1283550061949043,0.0,0.19693040846827586,0.13133791797324731,0.025549427006750298,0.0,0.02600609303026313,0.0,0.21106204063210968
2022-03-08,0.3525187747772471,0.07886269222080185,0.0,0.19493515144748633,0.0,0.09732446273352335,0.0,0.0363230011582236,0.1662062181419112,0.07382969952080658
2022-03-10,0.2706371837341643,0.14862431342345428,0.031507070504783546,0.18259687266323693,0.0,0.0,0.0,0.037256165229025986,0.0371796853164984,0.29219870912883655
2022-03-12,0.27970778364040677,0.2428664229865444,0.0,0.0805294383026952,0.1832902316670184,0.0,0.0,0.0,0.14430227865045236,0.06930384475288287
2022-03-14,0.4247521470639308,0.22766439210443712,0.0,0.09027965191155617,0.0,0.038215796969649746,0.0,0.04384720643760199,0.0,0.17524080551282423
2022-03-16,0.3052011570844566,0.2064168901917274,0.0,0.1917305207113217,0.05783698154352733,0.027765051296617282,0.0,0.01018716691244651,0.1272500249962499,0.07361220726365326
2022-03-18,0,0,0,0,0,0,0,0,0,
2022-03-20,0.3088174615950091,0.14446488964681534,0.0,0.16706804528262234,0.0,0.13085738102410466,0.0,0.1475905733093901,0.04560452781553481,0.05559712132652366
2022-03-22,0.2877849820351514,0.2520261762595208,0.01540247762840791,0.16304236557471571,0.080832536268931,0.030740702552858344,0.00861285016720606,0.0295334029834539,0.04579570037304659,0.0862288061567083
2022-03-24,0.34880292292110027,0.15969784286957578,0.029317345482603493,0.19933461940982652,0.06487344453371491,0.0,0.0,0.0,0.06390562323759026,0.13406820154558877
2022-03-26,0.28938129011873515,0.2932193459438456,0.0,0.14075698353133126,0.14769175149917552,0.06419583170892876,0.0,0.0,0.02334023362001893,0.041414563577964816
2022-03-28,0.3938596366999559,0.24919998691275902,0.0,0.09122300028093669,0.024694060734574332,0.06092838322441683,0.0,0.05127488866439567,0.05091357312971548,0.07790647035324612
2022-03-30,0.3331969774804231,0.2576731443119576,0.020917577529911417,0.16876026393832552,0.060523925689974445,0.034985831831934766,0.0,0.04448014175957558,0.011774189337347451,0.06768794812055015
2022-04-01,0.2881555008562894,0.25005484091816194,0.01940621109907547,0.15329452265801985,0.04646685824384476,0.06698384615643296,0.0,0.05314563163779416,0.06846355648535898,0.05402903194502252
2022-04-03,0.3790638539438095,0.09546101672614014,0.04168058349248149,0.13879474930359664,0.08006136971659324,0.11559191391429557,0.006164997171852881,0.003492681092197815,0.01252370339558846,0.12716513124344428
2022-04-05,0.34873736159996854,0.08981690933803824,0.05446290793922056,0.15616453028625643,0.07014574007511154,0.0963475398384764,0.02085071156291358,0.008558729496133188,0.0020084471044942574,0.15290712275938728
2022-04-07,0.33754676381706383,0.07713383645343647,0.019062432671768225,0.16797039635101835,0.11097147572285937,0.11785530110400781,0.0,0.010777382985861516,0.0033042014169606523,0.15537820947702377
2022-04-09,0.2597822441440473,0.14689770790463996,0.05424788063127378,0.24097780642816063,0.058546100439142254,0.08019019117070435,0.0,0.027353058337301905,0.05180339424013619,0.08020161670459362
2022-04-11,0.36102961190933713,0.0828151119113856,0.0458801459097901,0.07157321133234956,0.15197383346549279,0.10456811565524957,0.0,0.014768499483009323,0.0,0.16739147033338592
2022-04-13,0.2836053125701358,0.23018738769681676,0.02675161313936064,0.18443431152704448,0.06458969537600621,0.08160126673457424,0.0,0.0,0.02250502405535063,0.10632538890071122
2022-04-15,0.31875475767914985,0.20898083280755705,0.06134352298575032,0.10593225660463101,0.1949327844232699,0.039504883349024085,0.0,0.0705509621506178,0.0,0.0
2022-04-17,0.4317065071774259,0.1485668165644513,0.028274745834537443,0.10069194641537386,0.02821630056076658,0.023807461738288325,0.0,0.0,0.026701006515301943,0.2120352151938546
2022-04-19,0.37181132497493186,0.1194965198025629,0.03442271247711191,0.09366681318597742,0.10529839454672797,0.05257248510114934,0.0,0.0,0.0,0.22273174991153863
2022-04-21,0.388781982579488,0.058069399811451955,0.037096971638525364,0.17533095747556757,0.100371064802402,0.06280965241550153,0.024664546147493402,0.0,0.013130513813913643,0.13974491131565656
2022-04-23,0.4730119005346865,0.09467104552964693,0.0,0.17398942422123811,0.07629808198381348,0.0,0.0,0.08665093271936532,0.0,0.09537861501124965
2022-04-25,0.2679953333230029,0.1745854404359633,0.03818361364976736,0.11235518156748234,0.031058942430410828,0.040935331846071135,0.0756620118460817,0.033778475824318616,0.0,0.2254456690769018
2022-04-27,0.3826755645477456,0.05361288327570053,0.055179202921480854,0.16179197607457715,0.1288625283530456,0.030127547528077604,0.06096620616215869,0.016366102818166143,0.0,0.11041798831904784
2022-04-29,0.3629362185830221,0.15577132773303368,0.0,0.08987656255593406,0.14022670779973465,0.0,0.07217867887576908,0.0,0.08795270713657519,0.09105779731593128
2022-05-01,0.4830747497610645,0.06060191764449504,0.0,0.25436412382666257,0.03390984844593771,0.02980186048167235,0.05217732668495564,0.0,0.027018872389289458,0.05905130076592268
2022-05-03,0.506088759621809,0.0,0.0,0.13184118167558698,0.11049696377611326,0.0,0.0,0.0,0.0,0.25157309492649077
2022-05-05,0.3794497564548729,0.1452609541578518,0.0,0.06019261241653235,0.11873511679789102,0.13893685448910814,0.0,0.0,0.025130335046399978,0.1322943706373438
2022-05-07,0.3010414149034668,0.0,0.0,0.39017232262135726,0.0,0.0,0.0,0.30878626247517593,0.0,0.0
2022-05-09,0.2941818148526781,0.09136381119841107,0.0,0.20180734920867574,0.0,0.053341341627826167,0.0,0.0,0.0,0.35930568311240896
2022-05-11,0.22521677601336826,0.0807254426040263,0.06388776009174049,0.07217550689635069,0.23225344890106409,0.16354892845497582,0.0,0.0,0.0,0.16219213703847438
2022-05-13,0.2732756691179298,0.23472716697403037,0.0,0.12535479522205414,0.23594038859776054,0.0,0.0,0.0,0.0,0.13070198008822514
2022-05-15,0.39268303362910206,0.10155215224670243,0.0,0.12981018674466668,0.09874838527931541,0.10862481339145653,0.059065332298753416,0.053926585853178256,0.0,0.055589510556825206
2022-05-17,0.4778386391265164,0.12020929058132038,0.0,0.09829431142356589,0.06590673554013883,0.17688137949898977,0.0,0.0,0.0,0.060869643829468724
2022-05-19,0.4601372738316054,0.08701031483477427,0.0,0.05452200014634429,0.2119964173184788,0.13164716455232572,0.0,0.0,0.0,0.05468682931647151
2022-05-21,0.2587483493516286,0.2450570145509467,0.09755421860716566,0.1896442617353412,0.10462379573889626,0.0,0.0,0.0,0.0,0.10437236001602158
2022-05-23,0.2174968640550296,0.2373830768750136,0.0,0.16614131403463267,0.0701045371648619,0.13636431945991956,0.0,0.029920637452841993,0.039067092882658964,0.10352215807504171
2022-05-25,0.4060549243541393,0.2452965314481394,0.0,0.14570472850092522,0.0,0.10744849113435792,0.0,0.03016608603842003,0.031305476089677674,0.03402376243434043
2022-05-27,0.17890509448069347,0.21463501764492687,0.1108067808368495,0.24357199370375468,0.0,0.12216714661008768,0.0,0.09219785583809965,0.0,0.03771611088558815


==> uk_bucha_narrative.csv <==
date,Topic,Score
2022-02-24,Russian Military Actions and Atrocities,0.23116068581470778
2022-02-26,Russian Military Actions and Atrocities,0.3635952861935053
2022-02-28,Russian Military Actions and Atrocities,0.44600946814661974
2022-03-02,Russian Military Actions and Atrocities,0.38345550981982823
2022-03-04,Russian Military Actions and Atrocities,0.3891023373103247
2022-03-06,Russian Military Actions and Atrocities,0.2807591066944494
2022-03-08,Russian Military Actions and Atrocities,0.3525187747772471
2022-03-10,Russian Military Actions and Atrocities,0.2706371837341643
2022-03-12,Russian Military Actions and Atrocities,0.27970778364040677
2022-03-14,Russian Military Actions and Atrocities,0.4247521470639308
2022-03-16,Russian Military Actions and Atrocities,0.3052011570844566
2022-03-20,Russian Military Actions and Atrocities,0.3088174615950091
2022-03-22,Russian Military Actions and Atrocities,0.2877849820351514
2022-03-24,Russian Military Actions and Atrocities,0.34880292292110027
2022-03-26,Russian Military Actions and Atrocities,0.28938129011873515
2022-03-28,Russian Military Actions and Atrocities,0.3938596366999559
2022-03-30,Russian Military Actions and Atrocities,0.3331969774804231
2022-04-01,Russian Military Actions and Atrocities,0.2881555008562894
2022-04-03,Russian Military Actions and Atrocities,0.3790638539438095
2022-04-05,Russian Military Actions and Atrocities,0.34873736159996854
2022-04-07,Russian Military Actions and Atrocities,0.33754676381706383
2022-04-09,Russian Military Actions and Atrocities,0.2597822441440473
2022-04-11,Russian Military Actions and Atrocities,0.36102961190933713
2022-04-13,Russian Military Actions and Atrocities,0.2836053125701358
2022-04-15,Russian Military Actions and Atrocities,0.31875475767914985
2022-04-17,Russian Military Actions and Atrocities,0.4317065071774259
2022-04-19,Russian Military Actions and Atrocities,0.37181132497493186
2022-04-21,Russian Military Actions and Atrocities,0.388781982579488
2022-04-23,Russian Military Actions and Atrocities,0.4730119005346865
2022-04-25,Russian Military Actions and Atrocities,0.2679953333230029
2022-04-27,Russian Military Actions and Atrocities,0.3826755645477456
2022-04-29,Russian Military Actions and Atrocities,0.3629362185830221
2022-05-01,Russian Military Actions and Atrocities,0.4830747497610645
2022-05-03,Russian Military Actions and Atrocities,0.506088759621809
2022-05-05,Russian Military Actions and Atrocities,0.3794497564548729
2022-05-07,Russian Military Actions and Atrocities,0.3010414149034668
2022-05-09,Russian Military Actions and Atrocities,0.2941818148526781
2022-05-11,Russian Military Actions and Atrocities,0.22521677601336826
2022-05-13,Russian Military Actions and Atrocities,0.2732756691179298
2022-05-15,Russian Military Actions and Atrocities,0.39268303362910206
2022-05-17,Russian Military Actions and Atrocities,0.4778386391265164
2022-05-19,Russian Military Actions and Atrocities,0.4601372738316054
2022-05-21,Russian Military Actions and Atrocities,0.2587483493516286
2022-05-23,Russian Military Actions and Atrocities,0.2174968640550296
2022-05-25,Russian Military Actions and Atrocities,0.4060549243541393
2022-05-27,Russian Military Actions and Atrocities,0.17890509448069347
2022-02-24,Ukrainian Resistance and Military Operations,0.21801660051754176
2022-02-26,Ukrainian Resistance and Military Operations,0.1418940699729882
2022-02-28,Ukrainian Resistance and Military Operations,0.11008594096929192
2022-03-02,Ukrainian Resistance and Military Operations,0.23225936554034415
2022-03-04,Ukrainian Resistance and Military Operations,0.2104140841249442
2022-03-06,Ukrainian Resistance and Military Operations,0.1283550061949043
2022-03-08,Ukrainian Resistance and Military Operations,0.07886269222080185
2022-03-10,Ukrainian Resistance and Military Operations,0.14862431342345428
2022-03-12,Ukrainian Resistance and Military Operations,0.2428664229865444
2022-03-14,Ukrainian Resistance and Military Operations,0.22766439210443712
2022-03-16,Ukrainian Resistance and Military Operations,0.2064168901917274
2022-03-20,Ukrainian Resistance and Military Operations,0.14446488964681534
2022-03-22,Ukrainian Resistance and Military Operations,0.2520261762595208
2022-03-24,Ukrainian Resistance and Military Operations,0.15969784286957578
2022-03-26,Ukrainian Resistance and Military Operations,0.2932193459438456
2022-03-28,Ukrainian Resistance and Military Operations,0.24919998691275902
2022-03-30,Ukrainian Resistance and Military Operations,0.2576731443119576
2022-04-01,Ukrainian Resistance and Military Operations,0.25005484091816194
2022-04-03,Ukrainian Resistance and Military Operations,0.09546101672614014
2022-04-05,Ukrainian Resistance and Military Operations,0.08981690933803824
2022-04-07,Ukrainian Resistance and Military Operations,0.07713383645343647
2022-04-09,Ukrainian Resistance and Military Operations,0.14689770790463996
2022-04-11,Ukrainian Resistance and Military Operations,0.0828151119113856
2022-04-13,Ukrainian Resistance and Military Operations,0.23018738769681676
2022-04-15,Ukrainian Resistance and Military Operations,0.20898083280755705
2022-04-17,Ukrainian Resistance and Military Operations,0.1485668165644513
2022-04-19,Ukrainian Resistance and Military Operations,0.1194965198025629
2022-04-21,Ukrainian Resistance and Military Operations,0.058069399811451955
2022-04-23,Ukrainian Resistance and Military Operations,0.09467104552964693
2022-04-25,Ukrainian Resistance and Military Operations,0.1745854404359633
2022-04-27,Ukrainian Resistance and Military Operations,0.05361288327570053
2022-04-29,Ukrainian Resistance and Military Operations,0.15577132773303368
2022-05-01,Ukrainian Resistance and Military Operations,0.06060191764449504
2022-05-05,Ukrainian Resistance and Military Operations,0.1452609541578518
2022-05-09,Ukrainian Resistance and Military Operations,0.09136381119841107
2022-05-11,Ukrainian Resistance and Military Operations,0.0807254426040263
2022-05-13,Ukrainian Resistance and Military Operations,0.23472716697403037
2022-05-15,Ukrainian Resistance and Military Operations,0.10155215224670243
2022-05-17,Ukrainian Resistance and Military Operations,0.12020929058132038
2022-05-19,Ukrainian Resistance and Military Operations,0.08701031483477427
2022-05-21,Ukrainian Resistance and Military Operations,0.2450570145509467
2022-05-23,Ukrainian Resistance and Military Operations,0.2373830768750136
2022-05-25,Ukrainian Resistance and Military Operations,0.2452965314481394
2022-05-27,Ukrainian Resistance and Military Operations,0.21463501764492687
2022-02-24,International Reactions and Diplomatic Movements,0.020840038508230622
2022-02-26,International Reactions and Diplomatic Movements,0.02250518425314835
2022-03-02,International Reactions and Diplomatic Movements,0.012747121973082323
2022-03-10,International Reactions and Diplomatic Movements,0.031507070504783546
2022-03-22,International Reactions and Diplomatic Movements,0.01540247762840791
2022-03-24,International Reactions and Diplomatic Movements,0.029317345482603493
2022-03-30,International Reactions and Diplomatic Movements,0.020917577529911417
2022-04-01,International Reactions and Diplomatic Movements,0.01940621109907547
2022-04-03,International Reactions and Diplomatic Movements,0.04168058349248149
2022-04-05,International Reactions and Diplomatic Movements,0.05446290793922056
2022-04-07,International Reactions and Diplomatic Movements,0.019062432671768225
2022-04-09,International Reactions and Diplomatic Movements,0.05424788063127378
2022-04-11,International Reactions and Diplomatic Movements,0.0458801459097901
2022-04-13,International Reactions and Diplomatic Movements,0.02675161313936064
2022-04-15,International Reactions and Diplomatic Movements,0.06134352298575032
2022-04-17,International Reactions and Diplomatic Movements,0.028274745834537443
2022-04-19,International Reactions and Diplomatic Movements,0.03442271247711191
2022-04-21,International Reactions and Diplomatic Movements,0.037096971638525364
2022-04-25,International Reactions and Diplomatic Movements,0.03818361364976736
2022-04-27,International Reactions and Diplomatic Movements,0.055179202921480854
2022-05-11,International Reactions and Diplomatic Movements,0.06388776009174049
2022-05-21,International Reactions and Diplomatic Movements,0.09755421860716566
2022-05-27,International Reactions and Diplomatic Movements,0.1108067808368495
2022-02-24,Humanitarian Crisis and Civilian Impact,0.20672348258629045
2022-02-26,Humanitarian Crisis and Civilian Impact,0.1704140514920054
2022-02-28,Humanitarian Crisis and Civilian Impact,0.12408292509556637
2022-03-02,Humanitarian Crisis and Civilian Impact,0.13722106290214514
2022-03-04,Humanitarian Crisis and Civilian Impact,0.18284070289029578
2022-03-06,Humanitarian Crisis and Civilian Impact,0.19693040846827586
2022-03-08,Humanitarian Crisis and Civilian Impact,0.19493515144748633
2022-03-10,Humanitarian Crisis and Civilian Impact,0.18259687266323693
2022-03-12,Humanitarian Crisis and Civilian Impact,0.0805294383026952
2022-03-14,Humanitarian Crisis and Civilian Impact,0.09027965191155617
2022-03-16,Humanitarian Crisis and Civilian Impact,0.1917305207113217
2022-03-20,Humanitarian Crisis and Civilian Impact,0.16706804528262234
2022-03-22,Humanitarian Crisis and Civilian Impact,0.16304236557471571
2022-03-24,Humanitarian Crisis and Civilian Impact,0.19933461940982652
2022-03-26,Humanitarian Crisis and Civilian Impact,0.14075698353133126
2022-03-28,Humanitarian Crisis and Civilian Impact,0.09122300028093669
2022-03-30,Humanitarian Crisis and Civilian Impact,0.16876026393832552
2022-04-01,Humanitarian Crisis and Civilian Impact,0.15329452265801985
2022-04-03,Humanitarian Crisis and Civilian Impact,0.13879474930359664
2022-04-05,Humanitarian Crisis and Civilian Impact,0.15616453028625643
2022-04-07,Humanitarian Crisis and Civilian Impact,0.16797039635101835
2022-04-09,Humanitarian Crisis and Civilian Impact,0.24097780642816063
2022-04-11,Humanitarian Crisis and Civilian Impact,0.07157321133234956
2022-04-13,Humanitarian Crisis and Civilian Impact,0.18443431152704448
2022-04-15,Humanitarian Crisis and Civilian Impact,0.10593225660463101
2022-04-17,Humanitarian Crisis and Civilian Impact,0.10069194641537386
2022-04-19,Humanitarian Crisis and Civilian Impact,0.09366681318597742
2022-04-21,Humanitarian Crisis and Civilian Impact,0.17533095747556757
2022-04-23,Humanitarian Crisis and Civilian Impact,0.17398942422123811
2022-04-25,Humanitarian Crisis and Civilian Impact,0.11235518156748234
2022-04-27,Humanitarian Crisis and Civilian Impact,0.16179197607457715
2022-04-29,Humanitarian Crisis and Civilian Impact,0.08987656255593406
2022-05-01,Humanitarian Crisis and Civilian Impact,0.25436412382666257
2022-05-03,Humanitarian Crisis and Civilian Impact,0.13184118167558698
2022-05-05,Humanitarian Crisis and Civilian Impact,0.06019261241653235
2022-05-07,Humanitarian Crisis and Civilian Impact,0.39017232262135726
2022-05-09,Humanitarian Crisis and Civilian Impact,0.20180734920867574
2022-05-11,Humanitarian Crisis and Civilian Impact,0.07217550689635069
2022-05-13,Humanitarian Crisis and Civilian Impact,0.12535479522205414
2022-05-15,Humanitarian Crisis and Civilian Impact,0.12981018674466668
2022-05-17,Humanitarian Crisis and Civilian Impact,0.09829431142356589
2022-05-19,Humanitarian Crisis and Civilian Impact,0.05452200014634429
2022-05-21,Humanitarian Crisis and Civilian Impact,0.1896442617353412
2022-05-23,Humanitarian Crisis and Civilian Impact,0.16614131403463267
2022-05-25,Humanitarian Crisis and Civilian Impact,0.14570472850092522
2022-05-27,Humanitarian Crisis and Civilian Impact,0.24357199370375468
2022-02-24,Information and Documentation,0.02356557703843156
2022-02-26,Information and Documentation,0.04912649523301904
2022-02-28,Information and Documentation,0.05586432326093322
2022-03-02,Information and Documentation,0.03493668693636289
2022-03-04,Information and Documentation,0.01878449977704516
2022-03-06,Information and Documentation,0.13133791797324731
2022-03-12,Information and Documentation,0.1832902316670184
2022-03-16,Information and Documentation,0.05783698154352733
2022-03-22,Information and Documentation,0.080832536268931
2022-03-24,Information and Documentation,0.06487344453371491
2022-03-26,Information and Documentation,0.14769175149917552
2022-03-28,Information and Documentation,0.024694060734574332
2022-03-30,Information and Documentation,0.060523925689974445
2022-04-01,Information and Documentation,0.04646685824384476
2022-04-03,Information and Documentation,0.08006136971659324
2022-04-05,Information and Documentation,0.07014574007511154
2022-04-07,Information and Documentation,0.11097147572285937
2022-04-09,Information and Documentation,0.058546100439142254
2022-04-11,Information and Documentation,0.15197383346549279
2022-04-13,Information and Documentation,0.06458969537600621
2022-04-15,Information and Documentation,0.1949327844232699
2022-04-17,Information and Documentation,0.02821630056076658
2022-04-19,Information and Documentation,0.10529839454672797
2022-04-21,Information and Documentation,0.100371064802402
2022-04-23,Information and Documentation,0.07629808198381348
2022-04-25,Information and Documentation,0.031058942430410828
2022-04-27,Information and Documentation,0.1288625283530456
2022-04-29,Information and Documentation,0.14022670779973465
2022-05-01,Information and Documentation,0.03390984844593771
2022-05-03,Information and Documentation,0.11049696377611326
2022-05-05,Information and Documentation,0.11873511679789102
2022-05-11,Information and Documentation,0.23225344890106409
2022-05-13,Information and Documentation,0.23594038859776054
2022-05-15,Information and Documentation,0.09874838527931541
2022-05-17,Information and Documentation,0.06590673554013883
2022-05-19,Information and Documentation,0.2119964173184788
2022-05-21,Information and Documentation,0.10462379573889626
2022-05-23,Information and Documentation,0.0701045371648619
2022-02-24,Information Warfare/Propaganda,0.06386294639897136
2022-02-26,Information Warfare/Propaganda,0.05672930902300743
2022-02-28,Information Warfare/Propaganda,0.1311721928556084
2022-03-02,Information Warfare/Propaganda,0.04034580268137463
2022-03-04,Information Warfare/Propaganda,0.07782152920199258
2022-03-06,Information Warfare/Propaganda,0.025549427006750298
2022-03-08,Information Warfare/Propaganda,0.09732446273352335
2022-03-14,Information Warfare/Propaganda,0.038215796969649746
2022-03-16,Information Warfare/Propaganda,0.027765051296617282
2022-03-20,Information Warfare/Propaganda,0.13085738102410466
2022-03-22,Information Warfare/Propaganda,0.030740702552858344
2022-03-26,Information Warfare/Propaganda,0.06419583170892876
2022-03-28,Information Warfare/Propaganda,0.06092838322441683
2022-03-30,Information Warfare/Propaganda,0.034985831831934766
2022-04-01,Information Warfare/Propaganda,0.06698384615643296
2022-04-03,Information Warfare/Propaganda,0.11559191391429557
2022-04-05,Information Warfare/Propaganda,0.0963475398384764
2022-04-07,Information Warfare/Propaganda,0.11785530110400781
2022-04-09,Information Warfare/Propaganda,0.08019019117070435
2022-04-11,Information Warfare/Propaganda,0.10456811565524957
2022-04-13,Information Warfare/Propaganda,0.08160126673457424
2022-04-15,Information Warfare/Propaganda,0.039504883349024085
2022-04-17,Information Warfare/Propaganda,0.023807461738288325
2022-04-19,Information Warfare/Propaganda,0.05257248510114934
2022-04-21,Information Warfare/Propaganda,0.06280965241550153
2022-04-25,Information Warfare/Propaganda,0.040935331846071135
2022-04-27,Information Warfare/Propaganda,0.030127547528077604
2022-05-01,Information Warfare/Propaganda,0.02980186048167235
2022-05-05,Information Warfare/Propaganda,0.13893685448910814
2022-05-09,Information Warfare/Propaganda,0.053341341627826167
2022-05-11,Information Warfare/Propaganda,0.16354892845497582
2022-05-15,Information Warfare/Propaganda,0.10862481339145653
2022-05-17,Information Warfare/Propaganda,0.17688137949898977
2022-05-19,Information Warfare/Propaganda,0.13164716455232572
2022-05-23,Information Warfare/Propaganda,0.13636431945991956
2022-05-25,Information Warfare/Propaganda,0.10744849113435792
2022-05-27,Information Warfare/Propaganda,0.12216714661008768
2022-03-02,War Crimes Investigations and Accountability,0.005514302273339818
2022-03-22,War Crimes Investigations and Accountability,0.00861285016720606
2022-04-03,War Crimes Investigations and Accountability,0.006164997171852881
2022-04-05,War Crimes Investigations and Accountability,0.02085071156291358
2022-04-21,War Crimes Investigations and Accountability,0.024664546147493402
2022-04-25,War Crimes Investigations and Accountability,0.0756620118460817
2022-04-27,War Crimes Investigations and Accountability,0.06096620616215869
2022-04-29,War Crimes Investigations and Accountability,0.07217867887576908
2022-05-01,War Crimes Investigations and Accountability,0.05217732668495564
2022-05-15,War Crimes Investigations and Accountability,0.059065332298753416
2022-02-26,Economic and Infrastructural Impact,0.01415907343071788
2022-02-28,Economic and Infrastructural Impact,0.05030001840080164
2022-03-02,Economic and Infrastructural Impact,0.04861356102563996
2022-03-04,Economic and Infrastructural Impact,0.0651195487721838
2022-03-06,Economic and Infrastructural Impact,0.02600609303026313
2022-03-08,Economic and Infrastructural Impact,0.0363230011582236
2022-03-10,Economic and Infrastructural Impact,0.037256165229025986
2022-03-14,Economic and Infrastructural Impact,0.04384720643760199
2022-03-16,Economic and Infrastructural Impact,0.01018716691244651
2022-03-20,Economic and Infrastructural Impact,0.1475905733093901
2022-03-22,Economic and Infrastructural Impact,0.0295334029834539
2022-03-28,Economic and Infrastructural Impact,0.05127488866439567
2022-03-30,Economic and Infrastructural Impact,0.04448014175957558
2022-04-01,Economic and Infrastructural Impact,0.05314563163779416
2022-04-03,Economic and Infrastructural Impact,0.003492681092197815
2022-04-05,Economic and Infrastructural Impact,0.008558729496133188
2022-04-07,Economic and Infrastructural Impact,0.010777382985861516
2022-04-09,Economic and Infrastructural Impact,0.027353058337301905
2022-04-11,Economic and Infrastructural Impact,0.014768499483009323
2022-04-15,Economic and Infrastructural Impact,0.0705509621506178
2022-04-23,Economic and Infrastructural Impact,0.08665093271936532
2022-04-25,Economic and Infrastructural Impact,0.033778475824318616
2022-04-27,Economic and Infrastructural Impact,0.016366102818166143
2022-05-07,Economic and Infrastructural Impact,0.30878626247517593
2022-05-15,Economic and Infrastructural Impact,0.053926585853178256
2022-05-23,Economic and Infrastructural Impact,0.029920637452841993
2022-05-25,Economic and Infrastructural Impact,0.03016608603842003
2022-05-27,Economic and Infrastructural Impact,0.09219785583809965
2022-02-26,Internal Displacement and Refugee Crisis,0.016384431646948517
2022-02-28,Internal Displacement and Refugee Crisis,0.005133030702031514
2022-03-02,Internal Displacement and Refugee Crisis,0.025221702742675982
2022-03-04,Internal Displacement and Refugee Crisis,0.009061386374650583
2022-03-08,Internal Displacement and Refugee Crisis,0.1662062181419112
2022-03-10,Internal Displacement and Refugee Crisis,0.0371796853164984
2022-03-12,Internal Displacement and Refugee Crisis,0.14430227865045236
2022-03-16,Internal Displacement and Refugee Crisis,0.1272500249962499
2022-03-20,Internal Displacement and Refugee Crisis,0.04560452781553481
2022-03-22,Internal Displacement and Refugee Crisis,0.04579570037304659
2022-03-24,Internal Displacement and Refugee Crisis,0.06390562323759026
2022-03-26,Internal Displacement and Refugee Crisis,0.02334023362001893
2022-03-28,Internal Displacement and Refugee Crisis,0.05091357312971548
2022-03-30,Internal Displacement and Refugee Crisis,0.011774189337347451
2022-04-01,Internal Displacement and Refugee Crisis,0.06846355648535898
2022-04-03,Internal Displacement and Refugee Crisis,0.01252370339558846
2022-04-05,Internal Displacement and Refugee Crisis,0.0020084471044942574
2022-04-07,Internal Displacement and Refugee Crisis,0.0033042014169606523
2022-04-09,Internal Displacement and Refugee Crisis,0.05180339424013619
2022-04-13,Internal Displacement and Refugee Crisis,0.02250502405535063
2022-04-17,Internal Displacement and Refugee Crisis,0.026701006515301943
2022-04-21,Internal Displacement and Refugee Crisis,0.013130513813913643
2022-04-29,Internal Displacement and Refugee Crisis,0.08795270713657519
2022-05-01,Internal Displacement and Refugee Crisis,0.027018872389289458
2022-05-05,Internal Displacement and Refugee Crisis,0.025130335046399978
2022-05-23,Internal Displacement and Refugee Crisis,0.039067092882658964
2022-05-25,Internal Displacement and Refugee Crisis,0.031305476089677674
2022-02-24,Comparative References to Bucha,0.23583066913582648
2022-02-26,Comparative References to Bucha,0.16519209875465993
2022-02-28,Comparative References to Bucha,0.07735210056914718
2022-03-02,Comparative References to Bucha,0.07968488410520687
2022-03-04,Comparative References to Bucha,0.04685591154856324
2022-03-06,Comparative References to Bucha,0.21106204063210968
2022-03-08,Comparative References to Bucha,0.07382969952080658
2022-03-10,Comparative References to Bucha,0.29219870912883655
2022-03-12,Comparative References to Bucha,0.06930384475288287
2022-03-14,Comparative References to Bucha,0.17524080551282423
2022-03-16,Comparative References to Bucha,0.07361220726365326
2022-03-20,Comparative References to Bucha,0.05559712132652366
2022-03-22,Comparative References to Bucha,0.0862288061567083
2022-03-24,Comparative References to Bucha,0.13406820154558877
2022-03-26,Comparative References to Bucha,0.041414563577964816
2022-03-28,Comparative References to Bucha,0.07790647035324612
2022-03-30,Comparative References to Bucha,0.06768794812055015
2022-04-01,Comparative References to Bucha,0.05402903194502252
2022-04-03,Comparative References to Bucha,0.12716513124344428
2022-04-05,Comparative References to Bucha,0.15290712275938728
2022-04-07,Comparative References to Bucha,0.15537820947702377
2022-04-09,Comparative References to Bucha,0.08020161670459362
2022-04-11,Comparative References to Bucha,0.16739147033338592
2022-04-13,Comparative References to Bucha,0.10632538890071122
2022-04-17,Comparative References to Bucha,0.2120352151938546
2022-04-19,Comparative References to Bucha,0.22273174991153863
2022-04-21,Comparative References to Bucha,0.13974491131565656
2022-04-23,Comparative References to Bucha,0.09537861501124965
2022-04-25,Comparative References to Bucha,0.2254456690769018
2022-04-27,Comparative References to Bucha,0.11041798831904784
2022-04-29,Comparative References to Bucha,0.09105779731593128
2022-05-01,Comparative References to Bucha,0.05905130076592268
2022-05-03,Comparative References to Bucha,0.25157309492649077
2022-05-05,Comparative References to Bucha,0.1322943706373438
2022-05-09,Comparative References to Bucha,0.35930568311240896
2022-05-11,Comparative References to Bucha,0.16219213703847438
2022-05-13,Comparative References to Bucha,0.13070198008822514
2022-05-15,Comparative References to Bucha,0.055589510556825206
2022-05-17,Comparative References to Bucha,0.060869643829468724
2022-05-19,Comparative References to Bucha,0.05468682931647151
2022-05-21,Comparative References to Bucha,0.10437236001602158
2022-05-23,Comparative References to Bucha,0.10352215807504171
2022-05-25,Comparative References to Bucha,0.03402376243434043
2022-05-27,Comparative References to Bucha,0.03771611088558815

==> uk_bucha_rounded_5.csv <==
date,Russian Military Actions and Atrocities,Ukrainian Resistance and Military Operations,International Reactions and Diplomatic Movements,Humanitarian Crisis and Civilian Impact,Information and Documentation,Information Warfare/Propaganda,War Crimes Investigations and Accountability,Economic and Infrastructural Impact,Internal Displacement and Refugee Crisis,Comparative References to Bucha
2022-02-24,0.3297382293121208,0.16135488186980496,0.022079487841181824,0.17969659903149818,0.04259181729553712,0.05855303156770768,0.0,0.010539290132694933,0.012195732978675853,0.18325092997077863
2022-02-28,0.417156154762681,0.16643901918573134,0.005879671165031787,0.1301429541897162,0.04621135060485575,0.08927808464364803,0.0025434983787156373,0.04952213184564572,0.014399027057175572,0.078428108166799
2022-03-04,0.36080156885858683,0.1889791042867033,0.0,0.18652113121838687,0.048185028159993266,0.06416732439100585,0.0,0.05490256661273548,0.006694425410103323,0.08974885106248506
2022-03-08,0.30876993025920985,0.11613590931932179,0.01683403938752673,0.18834288286457235,0.0,0.045324584205392156,0.0,0.03682158514179412,0.09726811311278,0.190502955709403
2022-03-12,0.371621755101196,0.23323296326661,0.0,0.0867081055340762,0.06714002269066975,0.024217181482352017,0.0,0.027785780750218727,0.05285856302755758,0.13643562814731974
2022-03-16,0.3052011570844566,0.2064168901917274,0.0,0.1917305207113217,0.05783698154352733,0.027765051296617282,0.0,0.01018716691244651,0.1272500249962499,0.07361220726365326
2022-03-20,0.2925843285865581,0.22748204733262004,0.011887826506145366,0.163960974907877,0.06238757103886028,0.05358606580124736,0.006647506393538205,0.05647256018838999,0.04575207720669539,0.0792390420380683
2022-03-24,0.31360176748823754,0.23879548730791156,0.011949858482633604,0.1646334446321709,0.11393470318128406,0.03802937320224484,0.0,0.0,0.03987483650589468,0.07918052919962282
2022-03-28,0.3516425520139456,0.25509672813844997,0.014557211196605638,0.14518366188496154,0.04962920968075478,0.042874132006314306,0.0,0.046546206981275,0.023675224178659006,0.0707950739190341
2022-04-01,0.3497881242725869,0.14524573784554026,0.034507441722354995,0.14346419309617553,0.06924273971274614,0.0999383837029446,0.004179648361790741,0.01948270080085997,0.030538329788912157,0.10361270069608876
2022-04-05,0.34516727684878196,0.08577068714491501,0.043169257734925186,0.15993090123712242,0.08317018605373973,0.10320906162809292,0.0141988053067649,0.009266536276924303,0.0024218256211707614,0.15369546214756283
2022-04-09,0.32119846970233423,0.10802547589752257,0.04917204809943058,0.13821769470719772,0.1152189685995023,0.09497773717640894,0.0,0.019719318100829913,0.020379674141925506,0.13309061357484822
2022-04-13,0.298704631350853,0.2210775843550965,0.04161142877470108,0.15071180044504412,0.12058181264227068,0.0635177177544311,0.0,0.030306921332459456,0.012837430973139963,0.060650672372004104
2022-04-17,0.4033374589461571,0.13479781844792216,0.031186698946521874,0.09736452781362298,0.0647258420905339,0.03743186866296748,0.0,0.0,0.014054210666261469,0.21710157442601308
2022-04-21,0.40871983155660935,0.06673328198490519,0.02831584213023259,0.1750134065616888,0.09467281045860523,0.047942139843165386,0.018826264357411075,0.020510921205032277,0.010022423389878526,0.12924307851247158
2022-04-25,0.3505667586165623,0.08748344945240885,0.05042068376099793,0.14795038869952817,0.10147893899134093,0.03315357080607801,0.06508081918367184,0.02124131539565264,0.0,0.14262407509375935
2022-04-29,0.44922891563166917,0.08741336636510164,0.0,0.2080241306493917,0.06386179435007189,0.02140597935411602,0.05781217540481095,0.0,0.04418535880710869,0.0680682794377299
2022-05-03,0.4042536092739731,0.11680975636577914,0.0,0.0742258922288982,0.1171215701815769,0.11172431172016498,0.0,0.0,0.020208240618951705,0.155656619610656
2022-05-07,0.2961654495664137,0.0649435496481011,0.0,0.2562780613998806,0.0,0.03791628241930539,0.0,0.08929371170845696,0.0,0.25540294525784224
2022-05-11,0.2419623227917635,0.134385502434798,0.04162683383912173,0.0907051941773778,0.23353811896256188,0.1065622594936121,0.0,0.0,0.0,0.15121976830076503
2022-05-15,0.4259788676480301,0.10884709164181343,0.0,0.11748748235517743,0.08590730321271443,0.13531312454306266,0.035970792731985404,0.03284129568012658,0.0,0.05765404218708994
2022-05-19,0.41662779309181047,0.12115583626821665,0.02107630003255831,0.08371476461094882,0.18879888039999437,0.10320518451132538,0.0,0.0,0.0,0.065421241085146
2022-05-23,0.3118731005167227,0.2413438837418082,0.0,0.15591248570589802,0.035016127971357926,0.12189149847730038,0.0,0.030043488280406483,0.035182283182042265,0.06873713212446403
2022-05-27,0.17890509448069347,0.21463501764492687,0.1108067808368495,0.24357199370375468,0.0,0.12216714661008768,0.0,0.09219785583809965,0.0,0.03771611088558815

